Dissipativity and L2 Stability of Large-Scale Networks with Changing Interconnections

In this paper, the L2 stability of switched networks is studied based on the QSR-dissipativity of each agent. While the integration of dissipativity with switched systems has received considerable attention, most previous studies have focused on passivity, internal stability, or feedback networks involving only two agents. This work makes two contributions: first, the relationship between switched QSR-dissipativity and L2 stability is established based on the properties of dissipativity parameters of switched systems; and second, conditions for L2 stability of networks consisting of QSR-dissipative agents with switching interconnection topologies are derived. Crucially, this shows that a common storage function will exist across all modes, avoiding the need to find one, which becomes computationally taxing for large networks with many possible configurations. Numerical examples demonstrate how this can facilitate stability analysis for networked systems under arbitrary switching of swarm drones.

==> Figures_tex/Data/Arbitrary_Drone_1.csv <==
t,e
0,0
0.416666666666667,0.942483578866628
0.833333333333333,1.95476469726233
1.25,3.32877702859898
1.66666666666667,3.85053296504381
2.08333333333333,3.80029690727873
2.5,3.77655862975356
2.91666666666667,3.83726561712401
3.33333333333333,3.7311319609857
3.75,3.4466759636479
4.16666666666667,3.20975604894825
4.58333333333333,3.19839042114085
5,3.35524688233515
5.41666666666667,3.51338821571455
5.83333333333333,3.5627258753511
6.25,3.47098645427193
6.66666666666667,3.25151293044731
7.08333333333333,2.93922918059101
7.5,2.57878336061974
7.91666666666667,2.21829341963479
8.33333333333333,1.90440785913731
8.75,1.67501793547539
9.16666666666667,1.54711701079471
9.58333333333333,1.50788693107916
10,1.52410622934482
10.4166666666667,1.56322243285196
10.8333333333333,1.6051994660483
11.25,1.64137166070756
11.6666666666667,1.66837284935972
12.0833333333333,1.68331491631808
12.5,1.68236070801604
12.9166666666667,1.662102652415
13.3333333333333,1.62187583716741
13.75,1.56526852685603
14.1666666666667,1.4999416034368
14.5833333333333,1.43569946981077
15,1.38144325908736
15.4166666666667,1.34229983906992
15.8333333333333,1.31845942603195
16.25,1.30633629493284
16.6666666666667,1.30101767158455
17.0833333333333,1.29825498626986
17.5,1.29506159240074
17.9166666666667,1.28920127353215
18.3333333333333,1.27845700597843
18.75,1.26042685410487
19.1666666666667,1.23304374287041
19.5833333333333,1.19549034666083
20,1.14896494771569
20.4166666666667,1.09685331056651
20.8333333333333,1.04411603046215
21.25,0.996000209164929
21.6666666666667,0.956507651291091
22.0833333333333,0.927297109860143
22.5,0.907579115722311
22.9166666666667,0.894956728352061
23.3333333333333,0.88654611116796
23.75,0.879685738936989
24.1666666666667,0.872049364447736
24.5833333333333,0.861463732542867
25,0.845849317077501
25.4166666666667,0.823495907135202
25.8333333333333,0.793589866379565
26.25,0.756730103675262
26.6666666666667,0.715159573082653
27.0833333333333,0.672533183644275
27.5,0.633174036612265
27.9166666666667,0.600946825365496
28.3333333333333,0.578128632391822
28.75,0.564834534290911
29.1666666666667,0.55932248793005
29.5833333333333,0.558884242955653
30,0.560670613322993
30.4166666666667,0.562071630496221
30.8333333333333,0.560754732009363
31.25,0.554670437721315
31.6666666666667,0.542229448375286
32.0833333333333,0.522647856177638
32.5,0.496318869025221
32.9166666666667,0.465041554199842
33.3333333333333,0.431969474547571
33.75,0.401172780520434
34.1666666666667,0.376745595141356
34.5833333333333,0.361576466015149
35,0.356326735551628
35.4166666666667,0.359360163433166
35.8333333333333,0.367679487093309
36.25,0.378049866292026
36.6666666666667,0.387616888860883
37.0833333333333,0.394028633920701
37.5,0.395404296906355
37.9166666666667,0.39039478314533
38.3333333333333,0.378380094873891
38.75,0.359722942908788
39.1666666666667,0.335966182054028
39.5833333333333,0.309873381997019
40,0.285201481411784
40.4166666666667,0.266037158910961
40.8333333333333,0.255586481891488
41.25,0.254844403578852
41.6666666666667,0.262229195412986
42.0833333333333,0.27459985221367
42.5,0.288622860579089
42.9166666666667,0.301498997285245
43.3333333333333,0.311068158118377
43.75,0.315715755148709
44.1666666666667,0.314351218226169
44.5833333333333,0.306514801984681
45,0.292555483268939
45.4166666666667,0.273794257673416
45.8333333333333,0.252593082028575
46.25,0.232232073588766
46.6666666666667,0.216417921428094
47.0833333333333,0.208232983640524
47.5,0.208812289204283
47.9166666666667,0.21683611278019
48.3333333333333,0.229432490944701
48.75,0.243515059961964
49.1666666666667,0.256512373185512
49.5833333333333,0.266480913233076
50,0.2720102298775
50.4166666666667,0.272176912757159
50.8333333333333,0.266606929249433
51.25,0.255606376045978
51.6666666666667,0.240293279745317
52.0833333333333,0.222663760932996
52.5,0.205508645160715
52.9166666666667,0.19202856459511
53.3333333333333,0.184972620725441
53.75,0.185496838648123
54.1666666666667,0.192633498325494
54.5833333333333,0.20396599716519
55,0.216779964466887
55.4166666666667,0.228758442373039
55.8333333333333,0.238135831973918
56.25,0.243638021883598
56.6666666666667,0.244439275279295
57.0833333333333,0.240201712959297
57.5,0.231174033634799
57.9166666666667,0.21829718891119
58.3333333333333,0.203260680730364
58.75,0.188437703973293
59.1666666666667,0.176574976458568
59.5833333333333,0.170094238865811
60,0.170139432452462
60.4166666666667,0.176058823646135
60.8333333333333,0.185867904467557
61.25,0.197202461764572
61.6666666666667,0.207970766934931
62.0833333333333,0.216548173213222
62.5,0.221756044288955
62.9166666666667,0.22282886896506
63.3333333333333,0.219440773821847
63.75,0.21178176811107
64.1666666666667,0.200643813294022
64.5833333333333,0.187469571679293
65,0.174302928097616
65.4166666666667,0.163538620722974
65.8333333333333,0.157349015090375
66.25,0.156872323957081
66.6666666666667,0.16170355341541
67.0833333333333,0.170197287114083
67.5,0.180266944058648
67.9166666666667,0.189999949237785
68.3333333333333,0.197881798687095
68.75,0.20280509311695
69.1666666666667,0.204045659918271
69.5833333333333,0.201280312454882
70,0.194646705321471
70.4166666666667,0.184815089579148
70.8333333333333,0.173032736328208
71.25,0.161089326517601
71.6666666666667,0.151115871533698
72.0833333333333,0.145105909088173
72.5,0.144202183761219
72.9166666666667,0.148187544848871
73.3333333333333,0.15567031125496
73.75,0.164773251110192
74.1666666666667,0.173721728642797
74.5833333333333,0.181087975024632
75,0.185820958022533
75.4166666666667,0.187228389019218
75.8333333333333,0.184987525925232
76.25,0.179192444818445
76.6666666666667,0.170414966574264
77.0833333333333,0.159746508431
77.5,0.148776738113956
77.9166666666667,0.139432870620531
78.3333333333333,0.133574238644056
78.75,0.132351795100288
79.1666666666667,0.135695496397526
79.5833333333333,0.142409616391167
80,0.150779411441678
80.4166666666667,0.159139559478023
80.8333333333333,0.166133047258292
81.25,0.170755684327254
81.6666666666667,0.172341750364814
82.0833333333333,0.170568986194965
82.5,0.165495833760543
82.9166666666667,0.157613713488182
83.3333333333333,0.147886828390282
83.75,0.137741597405218
84.1666666666667,0.128938664382351
84.5833333333333,0.123226937093099
85,0.121762837695349
85.4166666666667,0.1245962213192
85.8333333333333,0.130692733958838
86.25,0.138472638776715
86.6666666666667,0.146362618167089
87.0833333333333,0.153066060925898
87.5,0.157618994950821
87.9166666666667,0.159378485830171
88.3333333333333,0.158022942332256
88.75,0.153581232434389
89.1666666666667,0.146477760449735
89.5833333333333,0.137570187946466
90,0.128147039527895
90.4166666666667,0.119825965465923
90.8333333333333,0.114257445987958
91.25,0.112597214471058
91.6666666666667,0.114995745508065
92.0833333333333,0.120559469907052
92.5,0.127828323596049
92.9166666666667,0.135310868115357
93.3333333333333,0.14176394949155
93.75,0.146258707945334
94.1666666666667,0.148171768502058
94.5833333333333,0.147182009345254
95,0.143293073719981
95.4166666666667,0.136872313741816
95.8333333333333,0.128686272576898
96.25,0.119904220798452
96.6666666666667,0.112017410362822
97.0833333333333,0.106584897413881
97.5,0.10475501021326
97.9166666666667,0.106763933204184
98.3333333333333,0.111845111464439
98.75,0.118648731362449
99.1666666666667,0.12575869484039
99.5833333333333,0.131980150156684
100,0.136415123042781
100.416666666667,0.13845692786323
100.833333333333,0.137784447897308
101.25,0.134379267567721
101.666666666667,0.128559331581259
102.083333333333,0.121012094436369
102.5,0.112802266439649
102.916666666667,0.105307908554661
103.333333333333,0.100002226018991
103.75,0.0980205080129109
104.166666666667,0.0996723766536899
104.583333333333,0.104307368512124
105,0.110678761305223
105.416666666667,0.117440731744912
105.833333333333,0.123442493484653
106.25,0.127813365951832
106.666666666667,0.12996086907194
107.083333333333,0.129563381660428
107.5,0.126582871356572
107.916666666667,0.121293969342731
108.333333333333,0.11431478571454
108.75,0.106617617571285
109.166666666667,0.0994786659485471
109.583333333333,0.094290677617033
110,0.0921717954738013
110.416666666667,0.0934946872427924
110.833333333333,0.0977152987310843
111.25,0.103683591707194
111.666666666667,0.110119541129521
112.083333333333,0.115912746536669
112.5,0.120216764238464
112.916666666667,0.122451243236677
113.333333333333,0.122293634438094
113.75,0.119688292963676
114.166666666667,0.114871552775041
114.583333333333,0.108400272880938
115,0.101164614288996
115.416666666667,0.0943488759032377
115.833333333333,0.089270683654444
116.25,0.0870282219674025
116.666666666667,0.0880483009397715
117.083333333333,0.0918844151068418
117.5,0.0974772113852177
117.916666666667,0.103608369995646
118.333333333333,0.109204647139359
118.75,0.113441248654491
119.166666666667,0.115748250702594
119.583333333333,0.115801873443656
120,0.113530572110828
120.416666666667,0.109136600569951
120.833333333333,0.103122387055181
121.25,0.0963047285940874
121.666666666667,0.0897847672580722
122.083333333333,0.084810097163511
122.5,0.0824570103487999
122.916666666667,0.0831987608267375
123.333333333333,0.086678321233849
123.75,0.0919215005720208
124.166666666667,0.0977680142914611
124.583333333333,0.103178976044653
125,0.107349061918403
125.416666666667,0.109717385085305
125.833333333333,0.109958735061946
126.25,0.107987155396003
126.666666666667,0.103974407084988
127.083333333333,0.0983742839335225
127.5,0.0919377346353583
127.916666666667,0.0856903836320437
128.333333333333,0.0808144738215846
128.75,0.0783630063746126
129.166666666667,0.0788489491187045
129.583333333333,0.0819974685398342
130,0.0869145836927783
130.416666666667,0.0924948557289672
130.833333333333,0.0977313728129209
131.25,0.101836450140414
131.666666666667,0.104257093814313
132.083333333333,0.104666533949404
132.5,0.102965699799486
132.916666666667,0.0992989310087291
133.333333333333,0.094076342858159
133.75,0.0879894978171414
134.166666666667,0.0819951625518778
134.583333333333,0.0772144512713022
135,0.0746760054483079
135.416666666667,0.0749265574385673
135.833333333333,0.0777669082147844
136.25,0.0823789162186337
136.666666666667,0.0877092830825618
137.083333333333,0.0927810737494104
137.5,0.0968227040922605
137.916666666667,0.0992881203503189
138.333333333333,0.0998489085115772
138.75,0.0983940135412365
139.166666666667,0.0950429961556626
139.583333333333,0.0901665541292346
140,0.0844024469383865
140.416666666667,0.0786444045423246
140.833333333333,0.0739562052755344
141.25,0.0713412926765187
141.666666666667,0.0713748573069515
142.083333333333,0.0739273996620004
142.5,0.0782527664823183
142.916666666667,0.0833475341894263
143.333333333333,0.0882630867000357
143.75,0.0922426465533032
144.166666666667,0.0947462976502317
144.583333333333,0.0954439235488454
145,0.094213469049915
145.416666666667,0.0911519999100663
145.833333333333,0.0865944812075402
146.25,0.0811297218461065
146.666666666667,0.075593531215075
147.083333333333,0.0709957741394395
147.5,0.0683140471758165
147.916666666667,0.068147237903812
148.333333333333,0.0704301302361411
148.75,0.0744851360112396
149.166666666667,0.0793568133618077
149.583333333333,0.0841234981176953
150,0.0880421298415369
150.416666666667,0.0905782485595491
150.833333333333,0.0913999937460656
151.25,0.090375168960074
151.666666666667,0.0875803293179157
152.083333333333,0.0833179127310916
152.5,0.0781320212108566
152.916666666667,0.0728050696519134
153.333333333333,0.0682961214327403
153.75,0.0655564468625328
154.166666666667,0.0652043433405912
154.583333333333,0.0672338900305384
155,0.0710329783475312
155.416666666667,0.0756925600905452
155.833333333333,0.0803168016182619
156.25,0.0841754421663733
156.666666666667,0.0867388961268611
157.083333333333,0.0876735288590429
157.5,0.086837755279425
157.916666666667,0.0842893532121957
158.333333333333,0.0803010383149008
158.75,0.0753759393789522
159.166666666667,0.0702471060688688
159.583333333333,0.0658256513773888
160,0.063036194933241
160.416666666667,0.0625125756015874
160.833333333333,0.0643035363419045
161.25,0.0678596252416365
161.666666666667,0.0723168468305443
162.083333333333,0.0768042848375086
162.5,0.0806037079281204
162.916666666667,0.0831899071667703
163.333333333333,0.0842274527031609
163.75,0.0835660333486844
164.166666666667,0.081246171842687
164.583333333333,0.0775133294581569
165,0.0728329647894188
165.416666666667,0.0678923690170126
165.833333333333,0.0635573321719206
166.25,0.060725637775481
166.666666666667,0.0600431712467822
167.083333333333,0.0616090106730404
167.5,0.064933742324671
167.916666666667,0.069197283301162
168.333333333333,0.0735529000153151
168.75,0.077293747742635
169.166666666667,0.0798985685031033
169.583333333333,0.0810301234021057
170,0.080529961107889
170.416666666667,0.0784226927131025
170.833333333333,0.074928707355871
171.25,0.0704787298396401
171.666666666667,0.0657175365697145
172.083333333333,0.0614680266111584
172.5,0.0586010843756379
172.916666666667,0.0577714818059096
173.333333333333,0.0591245653564397
173.75,0.0622285008378555
174.166666666667,0.0663061417671036
174.583333333333,0.0705343574571079
175,0.0742171588799424
175.416666666667,0.0768368757116231
175.833333333333,0.0780544522093329
176.25,0.077703817302608
176.666666666667,0.0757948614312904
177.083333333333,0.0725248400583167
177.5,0.0682923661439713
177.916666666667,0.0637026303721906
178.333333333333,0.0595378994978767
178.75,0.056642202287786
179.166666666667,0.0556763391024355
179.583333333333,0.0568280884710731
180,0.0597208621455446


==> Figures_tex/Data/Arbitrary_Drone_2.csv <==
t,e
0,0
0.416666666666667,1.20112328958404
0.833333333333333,2.18097576384949
1.25,4.41200018499745
1.66666666666667,6.24881816772684
2.08333333333333,6.78473025949325
2.5,6.74928191682525
2.91666666666667,6.80147415848747
3.33333333333333,6.6065040351826
3.75,5.83352351704322
4.16666666666667,4.79773181763456
4.58333333333333,4.11770775332372
5,4.0155211409932
5.41666666666667,4.16427615153934
5.83333333333333,4.27727386662323
6.25,4.28547311127177
6.66666666666667,4.19389024348736
7.08333333333333,4.01694967900194
7.5,3.78536745620199
7.91666666666667,3.54346248369193
8.33333333333333,3.3282366383128
8.75,3.15808540449676
9.16666666666667,3.03849256203921
9.58333333333333,2.96866858297092
10,2.94082867530061
10.4166666666667,2.9400203306167
10.8333333333333,2.94991439116931
11.25,2.95940039767676
11.6666666666667,2.96434626846613
12.0833333333333,2.9651084200799
12.5,2.96340925201484
12.9166666666667,2.96073904082096
13.3333333333333,2.95806756434647
13.75,2.95581079962174
14.1666666666667,2.95358045828324
14.5833333333333,2.94997601919662
15,2.94278679500532
15.4166666666667,2.92960752412655
15.8333333333333,2.90854598700905
16.25,2.87868508544135
16.6666666666667,2.84016728709938
17.0833333333333,2.79398269505487
17.5,2.74163591568823
17.9166666666667,2.68483995262836
18.3333333333333,2.62530119274392
18.75,2.56458316189708
19.1666666666667,2.50400299879732
19.5833333333333,2.44452533995593
20,2.38665414300628
20.4166666666667,2.33035779249844
20.8333333333333,2.27507524354135
21.25,2.21983262015291
21.6666666666667,2.16345938391006
22.0833333333333,2.10485257848465
22.5,2.04321844497758
22.9166666666667,1.9782315852637
23.3333333333333,1.91008482065239
23.75,1.83944010314607
24.1666666666667,1.76731526500027
24.5833333333333,1.69494471709257
25,1.62363756239641
25.4166666666667,1.55463640656121
25.8333333333333,1.48896974557757
26.25,1.42729952936513
26.6666666666667,1.36978934496933
27.0833333333333,1.31604002320193
27.5,1.26513746639245
27.9166666666667,1.21582472101189
28.3333333333333,1.16676222617508
28.75,1.11680528997695
29.1666666666667,1.0652257671988
29.5833333333333,1.01183300161263
30,0.956988348335155
30.4166666666667,0.90153763804925
30.8333333333333,0.846695369772504
31.25,0.793903139661752
31.6666666666667,0.744662715420521
32.0833333333333,0.700328691161596
32.5,0.661856135456656
32.9166666666667,0.629542607906067
33.3333333333333,0.602858064530455
33.75,0.580466753727791
34.1666666666667,0.560476077381285
34.5833333333333,0.540837169089231
35,0.519757636212471
35.4166666666667,0.496009373146818
35.8333333333333,0.469086427939369
36.25,0.439232546380175
36.6666666666667,0.407388326553338
37.0833333333333,0.375103584721248
37.5,0.344425936636752
37.9166666666667,0.317714783036578
38.3333333333333,0.297267258455904
38.75,0.284680420468649
39.1666666666667,0.280140485648704
39.5833333333333,0.2821428291633
40,0.287951471272224
40.4166666666667,0.294472748166694
40.8333333333333,0.298995509039913
41.25,0.299576746020152
41.6666666666667,0.295150261033444
42.0833333333333,0.285493524511504
42.5,0.271143931771635
42.9166666666667,0.253315062404042
43.3333333333333,0.233835560153456
43.75,0.215089188034157
44.1666666666667,0.199840964026532
44.5833333333333,0.190722745793002
45,0.189282748084596
45.4166666666667,0.195137410187633
45.8333333333333,0.206093301233609
46.25,0.219148890084952
46.6666666666667,0.231463038086144
47.0833333333333,0.240834556591144
47.5,0.245825330961714
47.9166666666667,0.245738910603023
48.3333333333333,0.24055944920022
48.75,0.230887035498601
49.1666666666667,0.21788362417461
49.5833333333333,0.203232307447811
50,0.189079890111721
50.4166666666667,0.177857626333537
50.8333333333333,0.171804485655939
51.25,0.17217255941479
51.6666666666667,0.178597588403711
52.0833333333333,0.189263179893419
52.5,0.201708596966203
52.9166666666667,0.213587782316159
53.3333333333333,0.223058148826217
53.75,0.228897684462805
54.1666666666667,0.230505518592773
54.5833333333333,0.227864795057741
55,0.221494604930861
55.4166666666667,0.212398118061236
55.8333333333333,0.202001513485087
56.25,0.192053927096462
56.6666666666667,0.184421965346473
57.0833333333333,0.180709781919955
57.5,0.181761612400174
57.9166666666667,0.187326539643391
58.3333333333333,0.196163168716109
58.75,0.20650461349701
59.1666666666667,0.216555200276417
59.5833333333333,0.224814736884068
60,0.230230107436779
60.4166666666667,0.232243095715086
60.8333333333333,0.230786007748999
61.25,0.226249828666611
61.6666666666667,0.219433818370853
62.0833333333333,0.211474109818664
62.5,0.20373435248284
62.9166666666667,0.197627336575957
63.3333333333333,0.19434708860789
63.75,0.194557856825624
64.1666666666667,0.198181213049342
64.5833333333333,0.20442147150828
65,0.21201972327174
65.4166666666667,0.219586695710768
65.8333333333333,0.225875806448267
66.25,0.229951305853172
66.6666666666667,0.231268713442951
67.0833333333333,0.229697130687722
67.5,0.225504677300597
67.9166666666667,0.219318174178762
68.3333333333333,0.212058901729261
68.75,0.204845625844618
69.1666666666667,0.198847096261902
69.5833333333333,0.195073323011935
70,0.194136169700337
70.4166666666667,0.196070597768541
70.8333333333333,0.200318464819695
71.25,0.20589201136715
71.6666666666667,0.211629570808553
72.0833333333333,0.216435036702606
72.5,0.219445266115444
72.9166666666667,0.220122591319158
73.3333333333333,0.21829067735638
73.75,0.214131746787054
74.1666666666667,0.208156606021316
74.5833333333333,0.201151030865736
75,0.194092741475072
75.4166666666667,0.188024882605746
75.8333333333333,0.18387576673248
76.25,0.182246225016195
76.6666666666667,0.183238030942855
77.0833333333333,0.186415376100003
77.5,0.190928917745965
77.9166666666667,0.195737420481202
78.3333333333333,0.199829403943694
78.75,0.202385878287012
79.1666666666667,0.202874773069135
79.5833333333333,0.201091420905332
80,0.197161860678795
80.4166666666667,0.191520286026223
80.8333333333333,0.184864604187092
81.25,0.178085157340495
81.6666666666667,0.172153047781327
82.0833333333333,0.167955953585198
82.5,0.166096638964371
82.9166666666667,0.166720184313622
83.3333333333333,0.169461173834117
83.75,0.173548609188548
84.1666666666667,0.178012189814983
84.5833333333333,0.181894548492747
85,0.184408797101993
85.4166666666667,0.185030583953764
85.8333333333333,0.183538704699635
86.25,0.180020994226488
86.6666666666667,0.174856688904936
87.0833333333333,0.168679155015506
87.5,0.1623141845323
87.9166666666667,0.156680122941912
88.3333333333333,0.152635691028774
88.75,0.150785885401061
89.1666666666667,0.151307282365134
89.5833333333333,0.153884974348479
90,0.157805275798546
90.4166666666667,0.162152421648191
90.8333333333333,0.166013820792207
91.25,0.168632172311837
91.6666666666667,0.169493812600374
92.0833333333333,0.168367949421884
92.5,0.165313696271876
92.9166666666667,0.160665879698765
93.3333333333333,0.155003323768998
93.75,0.149094938014208
94.1666666666667,0.143809970323169
94.5833333333333,0.139977020503047
95,0.138198266165473
95.4166666666667,0.138675374890393
95.8333333333333,0.141138642523969
96.25,0.144928344498153
96.6666666666667,0.149181414358731
97.0833333333333,0.153029228143266
97.5,0.155744333283946
97.9166666666667,0.156825409148001
98.3333333333333,0.156035289241386
98.75,0.153408888359329
99.1666666666667,0.149241730526527
99.5833333333333,0.144062640366787
100,0.138586220642056
100.416666666667,0.133632039816691
100.833333333333,0.129994748573981
101.25,0.128268405308007
101.666666666667,0.12867588847713
102.083333333333,0.130991852450122
102.5,0.134611745238938
102.916666666667,0.1387264295535
103.333333333333,0.142511506157334
103.75,0.145269060894931
104.166666666667,0.146510178898193
104.583333333333,0.145992450457091
105,0.143728948814761
105.416666666667,0.139979113328267
105.833333333333,0.135225070680752
106.25,0.130129467138672
106.666666666667,0.125462606566766
107.083333333333,0.121983338141939
107.5,0.120274406656881
107.916666666667,0.120577185645826
108.333333333333,0.12270955054711
108.75,0.126121939050179
109.166666666667,0.130058630795357
109.583333333333,0.133738167009939
110,0.136490680083457
110.416666666667,0.13783882149703
110.833333333333,0.137535335498405
111.25,0.135573228890122
111.666666666667,0.132178764924957
112.083333333333,0.127790882752534
112.5,0.123023640255447
112.916666666667,0.118600451136968
113.333333333333,0.115245059393339
113.75,0.113527834188208
114.166666666667,0.113706483239515
114.583333333333,0.115639627695182
115,0.118830131015604
115.416666666667,0.122572934694504
115.833333333333,0.126126763658212
116.25,0.128847588371472
116.666666666667,0.130268527440815
117.083333333333,0.130137798726506
117.5,0.12843009351714
117.916666666667,0.125341458493895
118.333333333333,0.121271416755497
118.75,0.116789459216879
119.166666666667,0.112575632204061
119.583333333333,0.109320739533981
120,0.107582933858755
120.416666666667,0.107634390114332
120.833333333333,0.10937119586516
121.25,0.112344728849554
121.666666666667,0.115896685374302
122.083333333333,0.119322610189831
122.5,0.122001961178861
122.916666666667,0.123477302275724
123.333333333333,0.123492737698548
123.75,0.122006407484873
124.166666666667,0.119187037374116
124.583333333333,0.115398433621195
125,0.11116956176214
125.416666666667,0.107140821008937
125.833333333333,0.103972608823013
126.25,0.102211404950515
126.666666666667,0.102142158438835
127.083333333333,0.103695036527625
127.5,0.106465811039565
127.916666666667,0.109838947296475
128.333333333333,0.113143564201147
128.75,0.115780478097847
129.166666666667,0.117300866956479
129.583333333333,0.11744520045908
130,0.11615674122079
130.416666666667,0.113579556325889
130.833333333333,0.110045100427138
131.25,0.106045480751295
131.666666666667,0.102184828242595
132.083333333333,0.0990954368950648
132.5,0.0973125925623243
132.916666666667,0.0971324406934836
133.333333333333,0.0985161207616137
133.75,0.101100091030598
134.166666666667,0.10430808529726
134.583333333333,0.107500016760267
135,0.110096287537546
135.416666666667,0.1116560476896
135.833333333333,0.111916615328721
136.25,0.110807878479416
136.666666666667,0.108451589213351
137.083333333333,0.105149785281418
137.5,0.101360885624832
137.916666666667,0.0976556339387894
138.333333333333,0.0946401208311192
138.75,0.0928387217605829
139.166666666667,0.0925572944710105
139.583333333333,0.0937852258875718
140,0.0961965287866712
140.416666666667,0.099251321682747
140.833333333333,0.102338052114362
141.25,0.104895279457742
141.666666666667,0.106489630628512
142.083333333333,0.106855716827157
142.5,0.10591135847808
142.916666666667,0.103758015234048
143.333333333333,0.100670830778264
143.75,0.0970772442547859
144.166666666667,0.0935170410802788
144.583333333333,0.0905716513079317
145,0.0887546583599644
145.416666666667,0.0883802417974624
145.833333333333,0.0894636563838736
146.25,0.0917138437591217
146.666666666667,0.0946249535811078
147.083333333333,0.0976121412551396
147.5,0.100130968082948
147.916666666667,0.101755143934972
148.333333333333,0.102216963882053
148.75,0.101423305775644
149.166666666667,0.0994570793810505
149.583333333333,0.0965687110775996
150,0.0931569953919489
150.416666666667,0.0897328409808442
150.833333333333,0.0868543074502882
151.25,0.0850242129906026
151.666666666667,0.0845637692619828
152.083333333333,0.0855119907506557
152.5,0.0876104982381389
152.916666666667,0.0903855080787874
153.333333333333,0.0932773754555268
153.75,0.0957577073860084
154.166666666667,0.0974069710001252
154.583333333333,0.0979554837511225
155,0.097300153298419
155.416666666667,0.0955068533087469
155.833333333333,0.0928031929188671
156.25,0.0895613680029162
156.666666666667,0.0862652374183778
157.083333333333,0.083450615928734
157.5,0.0816095514229951
157.916666666667,0.0810691024482323
158.333333333333,0.0818901430852301
158.75,0.0838449889965456
159.166666666667,0.0864902305679194
159.583333333333,0.0892901409989817
160,0.091731561184902
160.416666666667,0.0934014385127157
160.833333333333,0.0940284077396019
161.25,0.0935002557707931
161.666666666667,0.0918671501338947
162.083333333333,0.0893355616595332
162.5,0.0862529062965907
162.916666666667,0.0830776281064611
163.333333333333,0.0803243120830272
163.75,0.0784742310572056
164.166666666667,0.0778592065818421
164.583333333333,0.0785602365658045
165,0.0803785408127849
165.416666666667,0.0828995871293633
165.833333333333,0.0856104524457837
166.25,0.0880125102283498
166.666666666667,0.0896989499161376
167.083333333333,0.0903969844236725
167.5,0.0899860304202185
167.916666666667,0.0885017294814996
168.333333333333,0.0861309118777044
168.75,0.083197846495329
169.166666666667,0.0801370430690642
169.583333333333,0.0774427885651134
170,0.0755855875032371
170.416666666667,0.0749010334002313
170.833333333333,0.0754886483407338
171.25,0.0771769172797422
171.666666666667,0.0795788416227755
172.083333333333,0.0822033214147445
172.5,0.0845656525538673
172.916666666667,0.0862650623424668
173.333333333333,0.0870275764555091
173.75,0.0867249106591525
174.166666666667,0.0853792356567591
174.583333333333,0.0831590859521982
175,0.0803670581746764
175.416666666667,0.0774150762738979
175.833333333333,0.0747779903951089
176.25,0.0729155556683361
176.666666666667,0.0721662288731152
177.083333333333,0.0726465734618613
177.5,0.0742108274841403
177.916666666667,0.076498309801664
178.333333333333,0.0790388766636063
178.75,0.0813612156670645
179.166666666667,0.0830704190299117
179.583333333333,0.0838915392574474
180,0.0836891922907903


==> Figures_tex/Data/Arbitrary_Drone_3.csv <==
t,e
0,0
0.416666666666667,1.38748781373889
0.833333333333333,2.73455700333942
1.25,5.7998507700693
1.66666666666667,7.95367316678646
2.08333333333333,8.35689223097492
2.5,8.15130717915469
2.91666666666667,8.16967806026728
3.33333333333333,7.90172102455194
3.75,6.89625328934907
4.16666666666667,5.48816213882563
4.58333333333333,4.39622850248122
5,4.03249678735583
5.41666666666667,4.12240137184921
5.83333333333333,4.24597732336228
6.25,4.23165157263686
6.66666666666667,4.06654788205502
7.08333333333333,3.79707771229334
7.5,3.48572176724256
7.91666666666667,3.18525552396918
8.33333333333333,2.93266155316327
8.75,2.7591171741553
9.16666666666667,2.68836163486523
9.58333333333333,2.71675641598876
10,2.80840736281972
10.4166666666667,2.91969828920665
10.8333333333333,3.02346112275369
11.25,3.11179558896078
11.6666666666667,3.1847353932271
12.0833333333333,3.2395266050733
12.5,3.26848411472308
12.9166666666667,3.26401018698507
13.3333333333333,3.22475191831322
13.75,3.15831862219365
14.1666666666667,3.07946962629342
14.5833333333333,3.00508161671162
15,2.94832961260795
15.4166666666667,2.91479958134169
15.8333333333333,2.90228495735888
16.25,2.90378803287806
16.6666666666667,2.91139357286114
17.0833333333333,2.91877716060718
17.5,2.92163874354544
17.9166666666667,2.91678390836797
18.3333333333333,2.90111055464613
18.75,2.87143855935799
19.1666666666667,2.82535086356932
19.5833333333333,2.76250444399675
20,2.68558349222908
20.4166666666667,2.60024906034695
20.8333333333333,2.51390969486535
21.25,2.43369348361
21.6666666666667,2.36444935548039
22.0833333333333,2.30768321192178
22.5,2.26185322813952
22.9166666666667,2.22364315314051
23.3333333333333,2.18932691829914
23.75,2.1555160559842
24.1666666666667,2.11919598767854
24.5833333333333,2.07747628151856
25,2.02758262748672
25.4166666666667,1.96733743409016
25.8333333333333,1.89597096467699
26.25,1.81484382840061
26.6666666666667,1.72765287002049
27.0833333333333,1.63988277692583
27.5,1.55755774002256
27.9166666666667,1.48566858262436
28.3333333333333,1.42689036817608
28.75,1.38115581880078
29.1666666666667,1.34619421741871
29.5833333333333,1.31856647336383
30,1.29453735970835
30.4166666666667,1.27046184864543
30.8333333333333,1.24284472421861
31.25,1.20844897087332
31.6666666666667,1.16469793553114
32.0833333333333,1.11033132801751
32.5,1.04606365918404
32.9166666666667,0.974948111414928
33.3333333333333,0.902217913751846
33.75,0.834474501947299
34.1666666666667,0.778217860483326
34.5833333333333,0.738001322113916
35,0.714974340599875
35.4166666666667,0.70672565707146
35.8333333333333,0.708514074722884
36.25,0.714891279474897
36.6666666666667,0.720741225958187
37.0833333333333,0.721625472663632
37.5,0.713872716002399
37.9166666666667,0.694786463664805
38.3333333333333,0.663051357094732
38.75,0.619215069925988
39.1666666666667,0.566080251248586
39.5833333333333,0.50888091780065
40,0.45508706362782
40.4166666666667,0.413399458101019
40.8333333333333,0.391177126883208
41.25,0.390730063494814
41.6666666666667,0.407884651662506
42.0833333333333,0.434886041752056
42.5,0.464179407955114
42.9166666666667,0.489967471994859
43.3333333333333,0.50809353329298
43.75,0.515599878640988
44.1666666666667,0.510558160391489
44.5833333333333,0.492217013272498
45,0.46132251303576
45.4166666666667,0.42046734743495
45.8333333333333,0.374392153067162
46.25,0.33015102255918
46.6666666666667,0.296645533916391
47.0833333333333,0.28211389225895
47.5,0.289255636860858
47.9166666666667,0.313128826672783
48.3333333333333,0.345288133790523
48.75,0.378324556050812
49.1666666666667,0.407059855228455
49.5833333333333,0.428035331765388
50,0.438918907549054
50.4166666666667,0.438271138370915
50.8333333333333,0.425628075820657
51.25,0.401755861437054
51.6666666666667,0.368952507998349
52.0833333333333,0.331325012994043
52.5,0.294946510830301
52.9166666666667,0.267451251715061
53.3333333333333,0.255917175630162
53.75,0.262847057354805
54.1666666666667,0.28435084813639
54.5833333333333,0.313373213952397
55,0.34348962215164
55.4166666666667,0.370085903414937
55.8333333333333,0.3900502440076
56.25,0.401308781491195
56.6666666666667,0.402618882099073
57.0833333333333,0.393617282817702
57.5,0.375016733643954
57.9166666666667,0.348845026263704
58.3333333333333,0.31864154770265
58.75,0.289483561246085
59.1666666666667,0.267476560107216
59.5833333333333,0.258045590867051
60,0.263216534151757
60.4166666666667,0.280411337368167
60.8333333333333,0.304397310338834
61.25,0.329949135194374
61.6666666666667,0.353015790066324
62.0833333333333,0.370733855672563
62.5,0.381163358133572
62.9166666666667,0.383141256364181
63.3333333333333,0.376312648663566
63.75,0.361278848603317
64.1666666666667,0.339776127444642
64.5833333333333,0.314798141764728
65,0.290535312227539
65.4166666666667,0.271867316912697
65.8333333333333,0.263056843205334
66.25,0.265893136877619
66.6666666666667,0.278793581465869
67.0833333333333,0.297909936956109
67.5,0.31899018403313
67.9166666666667,0.338465403482894
68.3333333333333,0.353675816881895
68.75,0.362766945641785
69.1666666666667,0.364601230671624
69.5833333333333,0.358783196247262
70,0.345773607408709
70.4166666666667,0.327027599933647
70.8333333333333,0.305080370520715
71.25,0.283472090875633
71.6666666666667,0.266314990970152
72.0833333333333,0.257266136744873
72.5,0.258083313356707
72.9166666666667,0.267803298314482
73.3333333333333,0.283404914229019
73.75,0.301250579499812
74.1666666666667,0.318104333348752
74.5833333333333,0.331461671413214
75,0.339536358439984
75.4166666666667,0.341206602176178
75.8333333333333,0.336034558369971
76.25,0.32435715661905
76.6666666666667,0.30740034641972
77.0833333333333,0.287353333598939
77.5,0.267312188000053
77.9166666666667,0.250930328272976
78.3333333333333,0.241569128226036
78.75,0.241042814196821
79.1666666666667,0.248778955827844
79.5833333333333,0.262233330171938
80,0.278125707799665
80.4166666666667,0.293428516951179
80.8333333333333,0.305749260524176
81.25,0.313361196829045
81.6666666666667,0.315162881322284
82.0833333333333,0.31068853176891
82.5,0.300180429032721
82.9166666666667,0.284687502876483
83.3333333333333,0.266137744354351
83.75,0.247308095222377
84.1666666666667,0.231549394718978
84.5833333333333,0.222062423679144
85,0.220743462789532
85.4166666666667,0.227295703511968
85.8333333333333,0.239478018442092
86.25,0.254232585053146
86.6666666666667,0.268670629014915
87.0833333333333,0.280486703905562
87.5,0.288009708135368
87.9166666666667,0.290164268478806
88.3333333333333,0.286470173278224
88.75,0.277099068052052
89.1666666666667,0.262960754987554
89.5833333333333,0.245775287494702
90,0.2280659856194
90.4166666666667,0.212946329638638
90.8333333333333,0.203496652656816
91.25,0.201685727876139
91.6666666666667,0.207436056989609
92.0833333333333,0.218740363996451
92.5,0.232712213965816
92.9166666666667,0.246575345057904
93.3333333333333,0.258101278118075
93.75,0.265672190268571
94.1666666666667,0.268240943148792
94.5833333333333,0.265320507074104
95,0.257027378530693
95.4166666666667,0.244157175183005
95.8333333333333,0.228255085914096
96.25,0.21162554989657
96.6666666666667,0.197168116435153
97.0833333333333,0.187840583472086
97.5,0.185657302318444
97.9166666666667,0.190729194728188
98.3333333333333,0.201264375738202
98.75,0.214539923410795
99.1666666666667,0.22788791059103
99.5833333333333,0.239153039481787
100,0.246767174482488
100.416666666667,0.249709569376213
100.833333333333,0.247488717904099
101.25,0.240174840417644
101.666666666667,0.228465862513011
102.083333333333,0.2137546362864
102.5,0.198149237711283
102.916666666667,0.184346354841084
103.333333333333,0.175169701894147
103.75,0.17265021212221
104.166666666667,0.177065076150855
104.583333333333,0.186835008870762
105,0.199405808299707
105.416666666667,0.212219716489053
105.833333333333,0.22319170219752
106.25,0.230798390800756
106.666666666667,0.234041461354249
107.083333333333,0.232424511316722
107.5,0.225976657881784
107.916666666667,0.215309885531269
108.333333333333,0.201682072176652
108.75,0.187023635872788
109.166666666667,0.173839718383157
109.583333333333,0.164813884580575
110,0.161971520204716
110.416666666667,0.165736581743152
110.833333333333,0.17473809812611
111.25,0.186593403809713
111.666666666667,0.198855012846865
112.083333333333,0.209504364404138
112.5,0.217057616216464
112.916666666667,0.220534689415944
113.333333333333,0.219433185051327
113.75,0.213744732966199
114.166666666667,0.204004652754068
114.583333333333,0.191350462633936
115,0.177552303352576
115.416666666667,0.164937789479307
115.833333333333,0.156052170731513
116.25,0.152901731308723
116.666666666667,0.156039310540272
117.083333333333,0.164292478159991
117.5,0.175446687216307
117.916666666667,0.187161434996889
118.333333333333,0.197480009475487
118.75,0.20495333258566
119.166666666667,0.208616105023749
119.583333333333,0.207959141120677
120,0.202939710776448
120.416666666667,0.194024386032956
120.833333333333,0.182243105828324
121.25,0.169221914232608
121.666666666667,0.157126200755566
122.083333333333,0.148369746448545
122.5,0.144932416166247
122.916666666667,0.147479901448991
123.333333333333,0.15502500524409
123.75,0.165513497242866
124.166666666667,0.176706330241326
124.583333333333,0.186703781224908
125,0.194087491886748
125.416666666667,0.197904351126511
125.833333333333,0.197638103131095
126.25,0.193214626387024
126.666666666667,0.185038733112277
127.083333333333,0.174044024980757
127.5,0.161727058263964
127.916666666667,0.150105799333313
128.333333333333,0.141471103645078
128.75,0.1377723446886
129.166666666667,0.139773904915351
129.583333333333,0.146659751400406
130,0.156526718873271
130.416666666667,0.167231120972099
130.833333333333,0.176925682124537
131.25,0.184219428610324
131.666666666667,0.1881695295275
132.083333333333,0.188252737655347
132.5,0.184366342228862
132.916666666667,0.176859576701418
133.333333333333,0.166579528684771
133.75,0.154906103896349
134.166666666667,0.143723152666066
134.583333333333,0.135206851171902
135,0.131273221829477
135.416666666667,0.132772754725215
135.833333333333,0.139047410838032
136.25,0.148336369762422
136.666666666667,0.158585795061472
137.083333333333,0.167996960035312
137.5,0.175203541360703
137.916666666667,0.17927152806643
138.333333333333,0.179670925207643
138.75,0.176272984858321
139.166666666667,0.16937677906529
139.583333333333,0.159751404820207
140,0.148671240643408
140.416666666667,0.137897597054296
140.833333333333,0.129499208103738
141.25,0.125356183986269
141.666666666667,0.126393773012252
142.083333333333,0.132100168832602
142.5,0.140849475489147
142.916666666667,0.150673239237817
143.333333333333,0.159818113092059
143.75,0.166940171595235
144.166666666667,0.171113038684274
144.583333333333,0.171800245355951
145,0.168849258996593
145.416666666667,0.162513699186603
145.833333333333,0.153492049088141
146.25,0.142962778500808
146.666666666667,0.132574675115765
147.083333333333,0.124295263849023
147.5,0.119966281089429
147.916666666667,0.120577376581599
148.333333333333,0.125752506980207
148.75,0.133994569277994
149.166666666667,0.143417056447962
149.583333333333,0.152309494613714
150,0.159348483586604
150.416666666667,0.163614274611478
150.833333333333,0.164564167645039
151.25,0.16202380014649
151.666666666667,0.156205421268613
152.083333333333,0.147743298896243
152.5,0.137728355558839
152.916666666667,0.127705603639231
153.333333333333,0.119546833367812
153.75,0.115053136966619
154.166666666667,0.115269074946572
154.583333333333,0.119944885823105
155,0.127707101426859
155.416666666667,0.136748543777738
155.833333333333,0.145399643225403
156.25,0.152355954664333
156.666666666667,0.156703479879114
157.083333333333,0.157893487898633
157.5,0.155731477384812
157.916666666667,0.150391875062472
158.333333333333,0.142450313222853
158.75,0.132917494913367
159.166666666667,0.12324239722998
159.583333333333,0.115206028936395
160,0.110566884829238
160.416666666667,0.110415748429779
160.833333333333,0.114620378206578
161.25,0.121926425404981
161.666666666667,0.130604010265761
162.083333333333,0.139022916633447
162.5,0.145896331305009
162.916666666667,0.150315239913217
163.333333333333,0.151725046048335
163.75,0.149912580849487
164.166666666667,0.145017550524774
164.583333333333,0.137561849146757
165,0.12848243329539
165.416666666667,0.119139170794614
165.833333333333,0.11122687472334
166.25,0.106459870644093
166.666666666667,0.105967232592767
167.083333333333,0.109726017220485
167.5,0.11659688477314
167.916666666667,0.124925636249941
168.333333333333,0.133120187901592
168.75,0.139910243910261
169.166666666667,0.144391105914596
169.583333333333,0.146002454618786
170,0.144513744885342
170.416666666667,0.14003269262319
170.833333333333,0.133031779395801
171.25,0.12437997086592
171.666666666667,0.115354271209141
172.083333333333,0.10756759569044
172.5,0.102688909821513
172.916666666667,0.101878347616513
173.333333333333,0.105214476853039
173.75,0.111669119649181
174.166666666667,0.119662445785401
174.583333333333,0.127639555767726
175,0.134345738797387
175.416666666667,0.138880034506425
175.833333333333,0.14067652869221
176.25,0.139488442370632
176.666666666667,0.135393918955627
177.083333333333,0.128819869239662
177.5,0.120572411829376
177.916666666667,0.111851346850425
178.333333333333,0.104191738234255
178.75,0.0992163444463568
179.166666666667,0.0981097714012757
179.583333333333,0.101044683124721
180,0.107100400558564


==> Figures_tex/Data/Arbitrary_Drone_4.csv <==
t,e
0,0
0.416666666666667,0.983144301792423
0.833333333333333,1.85185821140291
1.25,4.20649755406441
1.66666666666667,6.15701210751427
2.08333333333333,6.72288575682613
2.5,6.68319503992525
2.91666666666667,6.79141843979261
3.33333333333333,6.70384997163222
3.75,6.02487567174705
4.16666666666667,5.02239511126677
4.58333333333333,4.27971329682847
5,4.02893084706587
5.41666666666667,3.99071111777191
5.83333333333333,3.89565694830506
6.25,3.69110562662836
6.66666666666667,3.41714103468556
7.08333333333333,3.12556817163389
7.5,2.87195951920699
7.91666666666667,2.70392664260332
8.33333333333333,2.63326505462305
8.75,2.63470401833835
9.16666666666667,2.67546372579663
9.58333333333333,2.73489500942237
10,2.80175792756917
10.4166666666667,2.86718654168802
10.8333333333333,2.92402948605435
11.25,2.96894735885912
11.6666666666667,3.00213499532176
12.0833333333333,3.02487162394993
12.5,3.03775235409236
12.9166666666667,3.04093190326843
13.3333333333333,3.03536509209271
13.75,3.02342530628056
14.1666666666667,3.00828237220131
14.5833333333333,2.99259813906473
15,2.97751017868011
15.4166666666667,2.96249078113506
15.8333333333333,2.9459887266937
16.25,2.92632326297886
16.6666666666667,2.9023147349629
17.0833333333333,2.87344486444756
17.5,2.83965797443154
17.9166666666667,2.8010663119072
18.3333333333333,2.75778708687344
18.75,2.70999046708548
19.1666666666667,2.6580801043961
19.5833333333333,2.60284410313731
20,2.54543657976693
20.4166666666667,2.48715371335428
20.8333333333333,2.42909190902388
21.25,2.37185060665009
21.6666666666667,2.31542465408185
22.0833333333333,2.25932947858831
22.5,2.2028785161823
22.9166666666667,2.14546334289082
23.3333333333333,2.08671037982146
23.75,2.02647968156059
24.1666666666667,1.96476852346724
24.5833333333333,1.90162732925494
25,1.83716675805754
25.4166666666667,1.77165633572713
25.8333333333333,1.70563895726974
26.25,1.63995970682429
26.6666666666667,1.57564744014137
27.0833333333333,1.51367070006681
27.5,1.45466840557443
27.9166666666667,1.39878220993432
28.3333333333333,1.34567000080246
28.75,1.2946836044283
29.1666666666667,1.24510954991509
29.5833333333333,1.19635383599475
30,1.1480062305923
30.4166666666667,1.09980464355973
30.8333333333333,1.05157935575625
31.25,1.00325613976966
31.6666666666667,0.954941473081523
32.0833333333333,0.907040128530202
32.5,0.860311851650947
32.9166666666667,0.815787026053714
33.3333333333333,0.774527709330105
33.75,0.737309866422767
34.1666666666667,0.704366335815782
34.5833333333333,0.675318542587861
35,0.649327753498978
35.4166666666667,0.625853577288249
35.8333333333333,0.595695003130435
36.25,0.560600634818235
36.6666666666667,0.531556066444218
37.0833333333333,0.505313915500153
37.5,0.475319937451284
37.9166666666667,0.443134792945164
38.3333333333333,0.412920298796682
38.75,0.39244993328685
39.1666666666667,0.382946024073357
39.5833333333333,0.377581801698443
40,0.372808511451467
40.4166666666667,0.368831070632003
40.8333333333333,0.365675922338406
41.25,0.362411642338395
41.6666666666667,0.358257674350856
42.0833333333333,0.35294358960451
42.5,0.34637918972786
42.9166666666667,0.338536768531343
43.3333333333333,0.329575067040077
43.75,0.319805366035084
44.1666666666667,0.3094898593022
44.5833333333333,0.298798956591746
45,0.288064962281524
45.4166666666667,0.278078947505998
45.8333333333333,0.270063993700213
46.25,0.265210346401359
46.6666666666667,0.264047600444699
47.0833333333333,0.266125095732505
47.5,0.270231590980983
47.9166666666667,0.27492547096051
48.3333333333333,0.27898098591172
48.75,0.281564181352723
49.1666666666667,0.282199282608516
49.5833333333333,0.28067417795996
50,0.276995708362621
50.4166666666667,0.271424681536872
50.8333333333333,0.264548837112853
51.25,0.257312092755404
51.6666666666667,0.250917152351058
52.0833333333333,0.246563321549922
52.5,0.245080158813757
52.9166666666667,0.246631248370914
53.3333333333333,0.25067236588486
53.75,0.256188566194319
54.1666666666667,0.262047817872593
54.5833333333333,0.267280078907973
55,0.271200633148127
55.4166666666667,0.273408552030767
55.8333333333333,0.273736973715039
56.25,0.272220920958257
56.6666666666667,0.269108229396849
57.0833333333333,0.264893367397615
57.5,0.260321763623202
57.9166666666667,0.256308329208444
58.3333333333333,0.253747488927638
58.75,0.253260463995729
59.1666666666667,0.254993423841038
59.5833333333333,0.258580391460439
60,0.263290653865037
60.4166666666667,0.26826849376695
60.8333333333333,0.272742884785112
61.25,0.276140225435135
61.6666666666667,0.278106030821269
62.0833333333333,0.278481853192496
62.5,0.277284619513702
62.9166666666667,0.274710651829916
63.3333333333333,0.271153554478173
63.75,0.26720053018724
64.1666666666667,0.263568178705016
64.5833333333333,0.260962669535175
65,0.259895531269656
65.4166666666667,0.260530653618947
65.8333333333333,0.262300266378281
66.25,0.261650062816767
66.6666666666667,0.257200270403768
67.0833333333333,0.250071801462153
67.5,0.24224478528668
67.9166666666667,0.235865221076766
68.3333333333333,0.232096513124378
68.75,0.230487069561835
69.1666666666667,0.229589303107225
69.5833333333333,0.227989462907001
70,0.224849496390659
70.4166666666667,0.219949649845886
70.8333333333333,0.21356556236235
71.25,0.206335279526061
71.6666666666667,0.199102041909787
72.0833333333333,0.192714754197956
72.5,0.187827119320932
72.9166666666667,0.18475949885012
73.3333333333333,0.183459190466136
73.75,0.183550219210208
74.1666666666667,0.184437699832978
74.5833333333333,0.185430904885013
75,0.185859768122786
75.4166666666667,0.185170316705058
75.8333333333333,0.182993129377996
76.25,0.179185353384335
76.6666666666667,0.173849773268416
77.0833333333333,0.167332975075761
77.5,0.160199595244367
77.9166666666667,0.1531733850379
78.3333333333333,0.147033114928979
78.75,0.142461102344912
79.1666666666667,0.139872555005005
79.5833333333333,0.13929204135667
80,0.140675223264647
80.4166666666667,0.139722874872265
80.8333333333333,0.14227535655038
81.25,0.15011090057817
81.6666666666667,0.155797272540094
82.0833333333333,0.157579053731457
82.5,0.159336069834495
82.9166666666667,0.162988029487358
83.3333333333333,0.166476387382698
83.75,0.167625240153956
84.1666666666667,0.166828496018625
84.5833333333333,0.166223355681797
85,0.167468825231566
85.4166666666667,0.170535105214603
85.8333333333333,0.174234787931646
86.25,0.177366758503394
86.6666666666667,0.179296681285741
87.0833333333333,0.179884249628154
87.5,0.179207770001225
87.9166666666667,0.177412691510314
88.3333333333333,0.174731420820951
88.75,0.171559032431563
89.1666666666667,0.168461634558247
89.5833333333333,0.166071241184002
90,0.165017293063994
90.4166666666667,0.163693817513914
90.8333333333333,0.161549857373858
91.25,0.158192812749198
91.6666666666667,0.152104938590224
92.0833333333333,0.144357777265956
92.5,0.13832787659883
92.9166666666667,0.136288923465826
93.3333333333333,0.137574557782409
93.75,0.140007901029701
94.1666666666667,0.141873391889185
94.5833333333333,0.142407086133715
95,0.141404762287681
95.4166666666667,0.138889793238712
95.8333333333333,0.135064062157461
96.25,0.1303602627425
96.6666666666667,0.125423162358839
97.0833333333333,0.12098572572917
97.5,0.117691504814075
97.9166666666667,0.11593274294515
98.3333333333333,0.115762039415431
98.75,0.116905555156978
99.1666666666667,0.118860097204604
99.5833333333333,0.121023121704472
100,0.122808652465066
100.416666666667,0.123729306649749
100.833333333333,0.12344676204403
101.25,0.121800305754794
101.666666666667,0.118821162520448
102.083333333333,0.11473555306028
102.5,0.109954181873459
102.916666666667,0.105039996438918
103.333333333333,0.100640600763972
103.75,0.0973734079269648
104.166666666667,0.0956737683618451
104.583333333333,0.0956598773642061
105,0.0970914613474224
105.416666666667,0.0994514415404621
105.833333333333,0.102097363508403
106.25,0.104403542296556
106.666666666667,0.105854480038411
107.083333333333,0.106093408424654
107.5,0.104944520717741
107.916666666667,0.102423041593967
108.333333333333,0.0987386159388848
108.75,0.0942900154595589
109.166666666667,0.089641949164969
109.583333333333,0.0854665379608654
110,0.0824288129166638
110.416666666667,0.0810172188530356
110.833333333333,0.0813789769096406
111.25,0.0832637175571485
111.666666666667,0.0861199989758169
112.083333333333,0.0892730160618624
112.5,0.0920804196532693
112.916666666667,0.094023852508353
113.333333333333,0.0947492681910435
113.75,0.0940816901819983
114.166666666667,0.0920309455544428
114.583333333333,0.0887941074870932
115,0.0847526577076278
115.416666666667,0.080455213204432
115.833333333333,0.0765672960487975
116.25,0.0737630792708375
116.666666666667,0.0725528760855227
117.083333333333,0.073105330648509
117.5,0.0751806257917259
117.916666666667,0.0782302656020126
118.333333333333,0.0815840380980916
118.75,0.0846092733820952
119.166666666667,0.0867992488904109
119.583333333333,0.0878085663611019
120,0.0874640771626037
120.416666666667,0.0857684685581683
120.833333333333,0.0829021103658096
121.25,0.0792212567628427
121.666666666667,0.0752440116601891
122.083333333333,0.0716063411605183
122.5,0.0689628303363754
122.916666666667,0.0678224237552779
123.333333333333,0.068371925693802
123.75,0.0704018381606339
124.166666666667,0.0733964385312378
124.583333333333,0.0767146711367639
125,0.0797468780248124
125.416666666667,0.0820020809061411
125.833333333333,0.0831425912470588
126.25,0.0829942855579508
126.666666666667,0.081549660397688
127.083333333333,0.078969416166574
127.5,0.0755810522874563
127.916666666667,0.0718667359387412
128.333333333333,0.06842428021242
128.75,0.0658774868341414
129.166666666667,0.0647244840780856
129.583333333333,0.0651687651044806
130,0.0670390557947572
130.416666666667,0.0698638152378895
130.833333333333,0.0730394144622721
131.25,0.0759823338658689
131.666666666667,0.0782168312242028
132.083333333333,0.0794109217207992
132.5,0.0793874646363583
132.916666666667,0.0781274015080821
133.333333333333,0.0757712842010911
133.75,0.0726181416153847
134.166666666667,0.0691148797089365
134.583333333333,0.0658216674265269
135,0.0633313414163453
135.416666666667,0.0621303183656041
135.833333333333,0.0624378476113178
136.25,0.0641204450972223
136.666666666667,0.0667503701275203
137.083333333333,0.0697603799487739
137.5,0.0725913861147951
137.916666666667,0.0747810377295096
138.333333333333,0.0760015998552883
138.75,0.0760721784129807
139.166666666667,0.0749623089213273
139.583333333333,0.0727935129290532
140,0.0698384683313619
140.416666666667,0.0665118742363046
140.833333333333,0.0633399072843092
141.25,0.0608878168737236
141.666666666667,0.0596320326330929
142.083333333333,0.0598065838399279
142.5,0.0613124274987001
142.916666666667,0.0637613365510386
143.333333333333,0.0666185517890188
143.75,0.0693465123227568
144.166666666667,0.0714944444046914
144.583333333333,0.0727380317573593
145,0.0728926691019258
145.416666666667,0.0719173507801146
145.833333333333,0.0699162567282163
146.25,0.0671382382497075
146.666666666667,0.0639690787343679
147.083333333333,0.0609046794725678
147.5,0.0584859813635029
147.916666666667,0.057180937330445
148.333333333333,0.0572371484419061
148.75,0.0589528546932135
149.166666666667,0.0598896923663757
149.583333333333,0.0638829709508594
150,0.0713263027505028
150.416666666667,0.0772589430851299
150.833333333333,0.0801865178352792
151.25,0.0819884118850445
151.666666666667,0.0840775937367828
152.083333333333,0.0859571105026106
152.5,0.0866966543806082
152.916666666667,0.0863842511451949
153.333333333333,0.0860530979361754
153.75,0.0867170019853006
154.166666666667,0.0886117421092786
154.583333333333,0.0912340552112147
155,0.0938744818565065
155.416666666667,0.0960244748836274
155.833333333333,0.0974541860773588
156.25,0.0981150398885506
156.666666666667,0.0980439406906811
157.083333333333,0.0973353795889567
157.5,0.0961593324757527
157.916666666667,0.0947750420384509
158.333333333333,0.0935069566490308
158.75,0.0926798960544102
159.166666666667,0.0925365012567828
159.583333333333,0.0931722355965342
160,0.0945161421398494
160.416666666667,0.0963616997215741
160.833333333333,0.0984278981576125
161.25,0.10042315349377
161.666666666667,0.102093970715388
162.083333333333,0.103253926661043
162.5,0.103797267983393
162.916666666667,0.103703714677752
163.333333333333,0.103038987267298
163.75,0.101951346041538
164.166666666667,0.100660071288761
164.583333333333,0.0994296891115627
165,0.0982030672521794
165.416666666667,0.0956868174153854
165.833333333333,0.0931384615009961
166.25,0.0905798352376117
166.666666666667,0.0872508606452644
167.083333333333,0.0835886373497836
167.5,0.0809795005010221
167.916666666667,0.0802683055987315
168.333333333333,0.0811003071218472
168.75,0.0825306863105706
169.166666666667,0.0837837947222193
169.583333333333,0.0844548987308306
170,0.0843744807409969
170.416666666667,0.0834809435232652
170.833333333333,0.0817974949781924
171.25,0.0794564763078278
171.666666666667,0.0767071731999238
172.083333333333,0.0738859669911713
172.5,0.0713565268258719
172.916666666667,0.0694355802051738
173.333333333333,0.0683220132863144
173.75,0.0680506629840783
174.166666666667,0.0684888800219371
174.583333333333,0.0693765846809075
175,0.0703904666693553
175.416666666667,0.071207810917459
175.833333333333,0.0715554431166639
176.25,0.0712414439460253
176.666666666667,0.0701733628897443
177.083333333333,0.0683672052687355
177.5,0.0659494922835805
177.916666666667,0.0631517782304247
178.333333333333,0.0602933464723132
178.75,0.0577440560128032
179.166666666667,0.055859475247591
179.583333333333,0.0548927593137982
180,0.0549138704000494


==> Figures_tex/Data/Arbitrary_Drone_5.csv <==
t,e
0,0
0.416666666666667,1.1124357543924
0.833333333333333,2.23568592535914
1.25,4.78559088497841
1.66666666666667,8.44191243567349
2.08333333333333,10.1911968658224
2.5,10.1109076600707
2.91666666666667,10.138921348328
3.33333333333333,10.2309344427931
3.75,9.17448706245549
4.16666666666667,7.22921572217393
4.58333333333333,5.7805458312638
5,5.42692649994631
5.41666666666667,5.35934160544721
5.83333333333333,5.07967497599136
6.25,4.64935655524025
6.66666666666667,4.12327752754622
7.08333333333333,3.50961936226696
7.5,2.96036571571689
7.91666666666667,2.6963882568561
8.33333333333333,2.72171613017794
8.75,2.85111696519896
9.16666666666667,2.9756023586323
9.58333333333333,3.08976003110851
10,3.20177901544033
10.4166666666667,3.30397965905553
10.8333333333333,3.3930454206189
11.25,3.47896398348567
11.6666666666667,3.57157252424292
12.0833333333333,3.66840841389032
12.5,3.75737045852578
12.9166666666667,3.826904576951
13.3333333333333,3.87264388864124
13.75,3.89764339132256
14.1666666666667,3.90908149816483
14.5833333333333,3.9146236555498
15,3.92002269164772
15.4166666666667,3.92820916171114
15.8333333333333,3.9394888419663
16.25,3.95232134306765
16.6666666666667,3.96425765846097
17.0833333333333,3.97276125915692
17.5,3.97574891731073
17.9166666666667,3.97179886265379
18.3333333333333,3.96010410833327
18.75,3.94033656626995
19.1666666666667,3.91256507415358
19.5833333333333,3.87725543463185
20,3.83526982446646
20.4166666666667,3.78776363502393
20.8333333333333,3.73595535028155
21.25,3.68084921247376
21.6666666666667,3.62303860986762
22.0833333333333,3.56267693130195
22.5,3.49960562886096
22.9166666666667,3.43354593305347
23.3333333333333,3.36424413848897
23.75,3.29151334592392
24.1666666666667,3.21519485143867
24.5833333333333,3.13511609358493
25,3.0511177918627
25.4166666666667,2.96316783605656
25.8333333333333,2.87151153310209
26.25,2.7767703843819
26.6666666666667,2.67991733478594
27.0833333333333,2.58211612249933
27.5,2.48448228841331
27.9166666666667,2.38786442935875
28.3333333333333,2.29273256822193
28.75,2.19920196961207
29.1666666666667,2.10715003637589
29.5833333333333,2.0163441776199
30,1.92651267298118
30.4166666666667,1.83734598441182
30.8333333333333,1.748474020375
31.25,1.65948685684116
31.6666666666667,1.57003834289159
32.0833333333333,1.48001275228853
32.5,1.38968270714533
32.9166666666667,1.29977451609747
33.3333333333333,1.21139215381389
33.75,1.12581454839158
34.1666666666667,1.04424018332924
34.5833333333333,0.967577010181536
35,0.896347963067096
35.4166666666667,0.830882689759013
35.8333333333333,0.76822143024328
36.25,0.701931250515765
36.6666666666667,0.64748601215456
37.0833333333333,0.603657555886871
37.5,0.551711544726638
37.9166666666667,0.493009919787672
38.3333333333333,0.44236203496664
38.75,0.406904688260308
39.1666666666667,0.382390050423073
39.5833333333333,0.358572433923593
40,0.333340750102863
40.4166666666667,0.311230359394345
40.8333333333333,0.294943377718493
41.25,0.286147464618094
41.6666666666667,0.287641109122729
42.0833333333333,0.299694476989853
42.5,0.31852075784028
42.9166666666667,0.339781478951514
43.3333333333333,0.360669905071391
43.75,0.379025172435825
44.1666666666667,0.39265545775816
44.5833333333333,0.400086695722999
45,0.401491821139472
45.4166666666667,0.398680835478901
45.8333333333333,0.394225050688342
46.25,0.390429935528005
46.6666666666667,0.388750309965051
47.0833333333333,0.389756513346634
47.5,0.393379424581654
47.9166666666667,0.399140193797376
48.3333333333333,0.406272635385614
48.75,0.413794207206957
49.1666666666667,0.420587494086542
49.5833333333333,0.425507914487351
50,0.427512468781511
50.4166666666667,0.425804775197129
50.8333333333333,0.419984138445047
51.25,0.410167186010835
51.6666666666667,0.397037177408798
52.0833333333333,0.381782536914296
52.5,0.365912898954697
52.9166666666667,0.350979995764963
53.3333333333333,0.338270716017807
53.75,0.328562712331195
54.1666666666667,0.322015810265929
54.5833333333333,0.318211278120463
55,0.316286220061183
55.4166666666667,0.315095399039854
55.8333333333333,0.313369400692771
56.25,0.309876515331676
56.6666666666667,0.303599400469442
57.0833333333333,0.293915226622749
57.5,0.280747575338147
57.9166666666667,0.264654767517937
58.3333333333333,0.246828197280518
58.75,0.228982063617994
59.1666666666667,0.21311291071507
59.5833333333333,0.201107757896948
60,0.194240836036004
60.4166666666667,0.192755298076566
60.8333333333333,0.195807739122863
61.25,0.201821458409053
61.6666666666667,0.208973994425156
62.0833333333333,0.215555740764207
62.5,0.220164094083729
62.9166666666667,0.221817285258474
63.3333333333333,0.220049331451859
63.75,0.214991919719177
64.1666666666667,0.207415590967062
64.5833333333333,0.198688484089986
65,0.190601330895046
65.4166666666667,0.185012089543982
65.8333333333333,0.183592292940146
66.25,0.184222760372577
66.6666666666667,0.181553174908713
67.0833333333333,0.178054303122871
67.5,0.175743432635906
67.9166666666667,0.176051892079764
68.3333333333333,0.181411981561019
68.75,0.191167306999157
69.1666666666667,0.201263507660547
69.5833333333333,0.208037431375313
70,0.210022224130422
70.4166666666667,0.207427187183741
70.8333333333333,0.201326536981435
71.25,0.193218758321471
71.6666666666667,0.18475990736023
72.0833333333333,0.177534516502941
72.5,0.172858429787323
72.9166666666667,0.171566728782256
73.3333333333333,0.173791199345733
73.75,0.178895154356067
74.1666666666667,0.18568979765604
74.5833333333333,0.192803702680833
75,0.198982622337053
75.4166666666667,0.203233714955461
75.8333333333333,0.204865243336341
76.25,0.203497897119939
76.6666666666667,0.19908558074507
77.0833333333333,0.191944269644055
77.5,0.182769053814913
77.9166666666667,0.172614815271424
78.3333333333333,0.162810694057894
78.75,0.154769697255579
79.1666666666667,0.149671726053267
79.5833333333333,0.148092564344154
80,0.14995672304655
80.4166666666667,0.153069743822171
80.8333333333333,0.1579430218101
81.25,0.172935371990107
81.6666666666667,0.185016445657696
82.0833333333333,0.186127946646473
82.5,0.185137609912848
82.9166666666667,0.187385413174768
83.3333333333333,0.18690830391907
83.75,0.179256360519056
84.1666666666667,0.168182560799843
84.5833333333333,0.160511219383951
85,0.159010065382963
85.4166666666667,0.161573319067547
85.8333333333333,0.1654525241
86.25,0.169542291493058
86.6666666666667,0.173624040036134
87.0833333333333,0.177257295685484
87.5,0.179621513713507
87.9166666666667,0.17994694193674
88.3333333333333,0.177877236512505
88.75,0.173539475291673
89.1666666666667,0.167434568546216
89.5833333333333,0.160313150093794
90,0.153169747459759
90.4166666666667,0.146745967223721
90.8333333333333,0.139973939100439
91.25,0.133971472941234
91.6666666666667,0.125207388637073
92.0833333333333,0.112221974180994
92.5,0.102503801950301
92.9166666666667,0.103224161192598
93.3333333333333,0.111354056037191
93.75,0.120380929472089
94.1666666666667,0.127272844794631
94.5833333333333,0.131283604958272
95,0.132036788170155
95.4166666666667,0.129352679550542
95.8333333333333,0.123566144933778
96.25,0.115501018899162
96.6666666666667,0.106271672573193
97.0833333333333,0.0972088573355825
97.5,0.0898536336439213
97.9166666666667,0.0857241130222718
98.3333333333333,0.0857113445108463
98.75,0.0895407464679513
99.1666666666667,0.0959391376614863
99.5833333333333,0.103305440218075
100,0.110215419399303
100.416666666667,0.115585504242648
100.833333333333,0.118670023134582
101.25,0.119029660219197
101.666666666667,0.116515238566234
102.083333333333,0.111270478870892
102.5,0.103750032184488
102.916666666667,0.0947512138837084
103.333333333333,0.0854527767577147
103.75,0.0774115639713583
104.166666666667,0.0723494666381043
104.583333333333,0.0715085342066188
105,0.0748660882917211
105.416666666667,0.0811353261622436
105.833333333333,0.0885725626222195
106.25,0.095641089752944
106.666666666667,0.101206003224595
107.083333333333,0.104505225379529
107.5,0.105089479260654
107.916666666667,0.102786815658558
108.333333333333,0.0976942888281055
108.75,0.090191874372406
109.166666666667,0.0809809182244308
109.583333333333,0.0711576196024971
110,0.0623092449112299
110.416666666667,0.0564578224462354
110.833333333333,0.0553510304495619
111.25,0.0591438909807549
111.666666666667,0.0662198399982191
112.083333333333,0.0744881304411069
112.5,0.0822857440721095
112.916666666667,0.0884842317973388
113.333333333333,0.0923618782929198
113.75,0.0935004119041704
114.166666666667,0.0917354003891361
114.583333333333,0.0871433077092863
115,0.0800532057045365
115.416666666667,0.0710858103957988
115.833333333333,0.0612419231001827
116.25,0.0520682431920754
116.666666666667,0.0457779664784644
117.083333333333,0.0445934979129304
117.5,0.0488502970632902
117.916666666667,0.0565806453982926
118.333333333333,0.0654187506401332
118.75,0.0736706201584909
119.166666666667,0.0802668249451414
119.583333333333,0.0845461177255803
120,0.0861293703548508
120.416666666667,0.0848675029692281
120.833333333333,0.080829356196919
121.25,0.0743132713897299
121.666666666667,0.0658842501050851
122.083333333333,0.0564606103722697
122.5,0.0474922718172395
122.916666666667,0.0411557512293679
123.333333333333,0.0398173909072831
123.75,0.043979207874135
124.166666666667,0.0516447377717996
124.583333333333,0.0604130763458212
125,0.068621307241724
125.416666666667,0.0752447935508808
125.833333333333,0.0796557779611671
126.25,0.0814935997312556
126.666666666667,0.0806134387239464
127.083333333333,0.0770748571175505
127.5,0.0711530216149013
127.916666666667,0.0633734374447639
128.333333333333,0.054590904200995
128.75,0.0461489318761007
129.166666666667,0.0400552372737233
129.583333333333,0.0385319531458656
130,0.0421905455755157
130.416666666667,0.0492937701425307
130.833333333333,0.057585972877926
131.25,0.0654528732352916
131.666666666667,0.0718872259017539
132.083333333333,0.0762685705905663
132.5,0.0782371549375927
132.916666666667,0.0776424108145893
133.333333333333,0.0745304474745969
133.75,0.0691538002680896
134.166666666667,0.0620029604139442
134.583333333333,0.0538758394319319
135,0.0460107816909518
135.416666666667,0.0402188581486452
135.833333333333,0.0384992922922074
136.25,0.0415316016629411
136.666666666667,0.0479114623470124
137.083333333333,0.055591714175077
137.5,0.0630145434900335
137.916666666667,0.0691790308812146
138.333333333333,0.0734607035199091
138.75,0.0754926086211833
139.166666666667,0.0751131367686989
139.583333333333,0.0723516142412767
140,0.0674358317139889
140.416666666667,0.0608198619811871
140.833333333333,0.0532445197387015
141.25,0.0458486810185438
141.666666666667,0.0402725645303813
142.083333333333,0.0383365927394636
142.5,0.0407824296056549
142.916666666667,0.0464897493769561
143.333333333333,0.0535987154883329
143.75,0.0606044113223947
144.166666666667,0.0665110461795865
144.583333333333,0.0706890183988745
145,0.0727631298663733
145.416666666667,0.0725597793524165
145.833333333333,0.0700905781794149
146.25,0.0655575417536488
146.666666666667,0.0593773589130576
147.083333333333,0.0522346281790133
147.5,0.0451790526505615
147.916666666667,0.0397178974427797
148.333333333333,0.0375569737576197
148.75,0.0398044131474077
149.166666666667,0.044386427067949
149.583333333333,0.0523260298111304
150,0.0686481621895858
150.416666666667,0.0814763430468283
150.833333333333,0.0858109504423121
151.25,0.087172257063475
151.666666666667,0.0895468544092682
152.083333333333,0.0904775005398125
152.5,0.0873537441754409
152.916666666667,0.0815669056740185
153.333333333333,0.076715916937668
153.75,0.0750750277792715
154.166666666667,0.0762550113513618
154.583333333333,0.078842543570126
155,0.0819886287175827
155.416666666667,0.0854216803908016
155.833333333333,0.0889026836083859
156.25,0.091997822400259
156.666666666667,0.0942065117299335
157.083333333333,0.0951630578809606
157.5,0.0947356744024211
157.916666666667,0.0930190331759974
158.333333333333,0.0902886580298394
158.75,0.0869689063474519
159.166666666667,0.0836142693600773
159.583333333333,0.0808614121601912
160,0.0793090854087991
160.416666666667,0.0793399034173052
160.833333333333,0.0809799592843955
161.25,0.0838995864509285
161.666666666667,0.0875484788976746
162.083333333333,0.0913213315434705
162.5,0.0946731732553304
162.916666666667,0.0971765299379194
163.333333333333,0.0985474075222472
163.75,0.0986619972967525
164.166666666667,0.0975703257079062
164.583333333333,0.0955020288021578
165,0.0928644429499393
165.416666666667,0.088516150032182
165.833333333333,0.0837152086728671
166.25,0.080103380865932
166.666666666667,0.0752462966982225
167.083333333333,0.0690210273852685
167.5,0.0653463568939863
167.916666666667,0.0665599580736654
168.333333333333,0.0708046289133587
168.75,0.0755682316368186
169.166666666667,0.079737226766116
169.583333333333,0.0829005376513684
170,0.0847255595557159
170.416666666667,0.084987699503503
170.833333333333,0.0836903233487936
171.25,0.0810397528231927
171.666666666667,0.0773851307190039
172.083333333333,0.0732061895386245
172.5,0.0691110856029487
172.916666666667,0.0657764383450005
173.333333333333,0.0638014285111333
173.75,0.0635135897090509
174.166666666667,0.0648367575824036
174.583333333333,0.0673245060096504
175,0.0703306537116695
175.416666666667,0.0731921886041933
175.833333333333,0.0753451770948072
176.25,0.0763747338932119
176.666666666667,0.0760292573900959
177.083333333333,0.0742225415944404
177.5,0.0710354750753688
177.916666666667,0.0667215149041614
178.333333333333,0.0617154720768105
178.75,0.0566374884502846
179.166666666667,0.0522635186395768
179.583333333333,0.0493988106343701
180,0.0486034724197364


==> Figures_tex/Data/Arbitrary_Drone_6.csv <==
t,e
0,0
0.416666666666667,1.19266404608313
0.833333333333333,2.7725248338681
1.25,6.32055310171529
1.66666666666667,10.24762893756
2.08333333333333,12.0714179572001
2.5,12.0221725910255
2.91666666666667,12.0430185777393
3.33333333333333,12.1950268807231
3.75,11.0259733947156
4.16666666666667,8.39333616155828
4.58333333333333,5.80210572867884
5,5.01797026562893
5.41666666666667,5.39607673587934
5.83333333333333,5.54251519843875
6.25,5.38156784314172
6.66666666666667,5.19611842551358
7.08333333333333,4.99998780562595
7.5,4.70451414210969
7.91666666666667,4.3649805740762
8.33333333333333,4.10839786411543
8.75,3.97037452686964
9.16666666666667,3.89684151731785
9.58333333333333,3.8451908791655
10,3.80950900338171
10.4166666666667,3.78513466415112
10.8333333333333,3.75820166541091
11.25,3.72546776313189
11.6666666666667,3.70292006571323
12.0833333333333,3.71057422187042
12.5,3.75445426810888
12.9166666666667,3.82473221768334
13.3333333333333,3.90640235648067
13.75,3.98822953745558
14.1666666666667,4.06408934578166
14.5833333333333,4.13029980464508
15,4.18361352400465
15.4166666666667,4.22122929558976
15.8333333333333,4.24173424152704
16.25,4.24566569937002
16.6666666666667,4.23526688089308
17.0833333333333,4.21374950059522
17.5,4.18454645646016
17.9166666666667,4.150817841657
18.3333333333333,4.11519390508164
18.75,4.07961431116586
19.1666666666667,4.04517471084849
19.5833333333333,4.01200462269731
20,3.97925658915416
20.4166666666667,3.94525633240511
20.8333333333333,3.90779789908662
21.25,3.86452441438411
21.6666666666667,3.81332796225883
22.0833333333333,3.7527103241926
22.5,3.68205153722895
22.9166666666667,3.60173830277127
23.3333333333333,3.51312204353099
23.75,3.41831076971928
24.1666666666667,3.31983856728144
24.5833333333333,3.22028341652508
25,3.12190655021389
25.4166666666667,3.02636712050792
25.8333333333333,2.93453883921864
26.25,2.8464361370117
26.6666666666667,2.76125188696288
27.0833333333333,2.67750902619024
27.5,2.59332114410767
27.9166666666667,2.50673626916422
28.3333333333333,2.41611118538677
28.75,2.32044591031267
29.1666666666667,2.21961077486021
29.5833333333333,2.11442191073618
30,2.00655510962512
30.4166666666667,1.89832006990898
30.8333333333333,1.79233740585922
31.25,1.69116686995519
31.6666666666667,1.59693208872065
32.0833333333333,1.51098450466077
32.5,1.43365423949258
32.9166666666667,1.36414365903021
33.3333333333333,1.30061314466095
33.75,1.24047258376161
34.1666666666667,1.18083361486023
34.5833333333333,1.11902742779138
35,1.05307971468795
35.4166666666667,0.98216314049586
35.8333333333333,0.90546569347574
36.25,0.823246718275902
36.6666666666667,0.751326395643404
37.0833333333333,0.692314562569537
37.5,0.629638353015128
37.9166666666667,0.56245386326685
38.3333333333333,0.509597228006524
38.75,0.486519923510606
39.1666666666667,0.488850435323594
39.5833333333333,0.497142351994522
40,0.50299984120987
40.4166666666667,0.508147186990263
40.8333333333333,0.509594508317797
41.25,0.499233266819802
41.6666666666667,0.472478828263193
42.0833333333333,0.43141797584357
42.5,0.382311706346176
42.9166666666667,0.33327054015624
43.3333333333333,0.293798758164046
43.75,0.273032373568752
44.1666666666667,0.2743370459342
44.5833333333333,0.292570877947959
45,0.319419777271577
45.4166666666667,0.34875516832205
45.8333333333333,0.376929010091041
46.25,0.401170457157009
46.6666666666667,0.418810081133455
47.0833333333333,0.427563301240212
47.5,0.426112240000331
47.9166666666667,0.414419935443688
48.3333333333333,0.393702717256687
48.75,0.366263999754285
49.1666666666667,0.335394708118851
49.5833333333333,0.305369781946218
50,0.281267018487033
50.4166666666667,0.2679955073824
50.8333333333333,0.268233537770076
51.25,0.280714187835456
51.6666666666667,0.300927796728765
52.0833333333333,0.323436409828423
52.5,0.343545353425583
52.9166666666667,0.357822848283823
53.3333333333333,0.364069203865151
53.75,0.361183057042054
54.1666666666667,0.349068686631316
54.5833333333333,0.328602814738948
55,0.301660702335733
55.4166666666667,0.271214356063682
55.8333333333333,0.241489798533887
56.25,0.217946899200357
56.6666666666667,0.206260222192439
57.0833333333333,0.209539630991835
57.5,0.225958968724486
57.9166666666667,0.250176280864991
58.3333333333333,0.276517340913139
58.75,0.300566951533855
59.1666666666667,0.319316015310535
59.5833333333333,0.330934048921376
60,0.334589944680256
60.4166666666667,0.330368187307697
60.8333333333333,0.319246096874159
61.25,0.30309853977228
61.6666666666667,0.284691249789032
62.0833333333333,0.267567818720515
62.5,0.255615590773242
62.9166666666667,0.252073468815449
63.3333333333333,0.25822984115048
63.75,0.27282992520934
64.1666666666667,0.292810482639059
64.5833333333333,0.31459717596949
65,0.335005679008116
65.4166666666667,0.351597564335792
65.8333333333333,0.362759872271028
66.25,0.365987969318256
66.6666666666667,0.359317827209395
67.0833333333333,0.346338729105429
67.5,0.33103807439549
67.9166666666667,0.316098364127876
68.3333333333333,0.304920186484589
68.75,0.30034899750171
69.1666666666667,0.301908586928615
69.5833333333333,0.306211459530022
70,0.309777472598885
70.4166666666667,0.31095546387848
70.8333333333333,0.31003730997228
71.25,0.308336505646249
71.6666666666667,0.307058794450188
72.0833333333333,0.306596514042677
72.5,0.30654570137964
72.9166666666667,0.306201921592381
73.3333333333333,0.305021950556908
73.75,0.302776840193362
74.1666666666667,0.299482084703842
74.5833333333333,0.295304795648627
75,0.290534753568211
75.4166666666667,0.285572437408064
75.8333333333333,0.280864573209685
76.25,0.27678592004849
76.6666666666667,0.27352996751216
77.0833333333333,0.27106879955475
77.5,0.269188636086704
77.9166666666667,0.267562076733886
78.3333333333333,0.26581771359423
78.75,0.263596428093422
79.1666666666667,0.260603868642116
79.5833333333333,0.256664401275022
80,0.251904959556154
80.4166666666667,0.24463750434924
80.8333333333333,0.233764277440355
81.25,0.229786433103217
81.6666666666667,0.231450368190484
82.0833333333333,0.230588738501163
82.5,0.230907344870601
82.9166666666667,0.239085560013656
83.3333333333333,0.251809890144103
83.75,0.26194583861912
84.1666666666667,0.267582130997368
84.5833333333333,0.270737875042255
85,0.2722743807025
85.4166666666667,0.270544224192272
85.8333333333333,0.263745223203391
86.25,0.251945451885847
86.6666666666667,0.23703736210572
87.0833333333333,0.221631523109697
87.5,0.20821251000342
87.9166666666667,0.19890645550003
88.3333333333333,0.195339952056416
88.75,0.198129427940955
89.1666666666667,0.206385022057672
89.5833333333333,0.217925251870144
90,0.230116054067796
90.4166666666667,0.239872000490174
90.8333333333333,0.243193099810011
91.25,0.239279264695733
91.6666666666667,0.227597605323735
92.0833333333333,0.209364463839241
92.5,0.190879871656985
92.9166666666667,0.179499330946291
93.3333333333333,0.176751281270663
93.75,0.178703423703567
94.1666666666667,0.181500854945099
94.5833333333333,0.183446890029527
95,0.183968123186118
95.4166666666667,0.182968259791149
95.8333333333333,0.18098526319594
96.25,0.179081408102452
96.6666666666667,0.178185510822497
97.0833333333333,0.178506002292765
97.5,0.179536475768953
97.9166666666667,0.180496383162358
98.3333333333333,0.180743114453959
98.75,0.179943671227294
99.1666666666667,0.178075677032879
99.5833333333333,0.175368676875678
100,0.172224556304139
100.416666666667,0.169115425640503
100.833333333333,0.166469030846851
101.25,0.164573573369938
101.666666666667,0.163532161715921
102.083333333333,0.163271894616776
102.5,0.1635872228759
102.916666666667,0.164191819906315
103.333333333333,0.164765766287054
103.75,0.164998773221699
104.166666666667,0.164633667375282
104.583333333333,0.163508634474047
105,0.161589683664315
105.416666666667,0.158982540535236
105.833333333333,0.155916946043207
106.25,0.152704062903128
106.666666666667,0.149676200532841
107.083333333333,0.14712403924107
107.5,0.145247002771665
107.916666666667,0.1441264469976
108.333333333333,0.143721995392137
108.75,0.143884736056917
109.166666666667,0.144380958375438
109.583333333333,0.144924318055763
110,0.145216898099653
110.416666666667,0.144997368033007
110.833333333333,0.144089278031703
111.25,0.142438670051921
111.666666666667,0.140130326888291
112.083333333333,0.137376177368762
112.5,0.134476191772447
112.916666666667,0.131759688816105
113.333333333333,0.129521131949692
113.75,0.127966483256112
114.166666666667,0.12718199511981
114.583333333333,0.127128365694634
115,0.127654956924093
115.416666666667,0.128526455149217
115.833333333333,0.129457469921855
116.25,0.130153823690981
116.666666666667,0.13035863260813
117.083333333333,0.129897474222854
117.5,0.128713533505361
117.916666666667,0.12688330800613
118.333333333333,0.124606684331243
118.75,0.122170978612929
119.166666666667,0.119895427999504
119.583333333333,0.11806879716395
120,0.116895626862048
120.416666666667,0.116463731767068
120.833333333333,0.116737276930378
121.25,0.117570983762394
121.666666666667,0.11873743166562
122.083333333333,0.11996173030078
122.5,0.120961376686408
122.916666666667,0.121489470070313
123.333333333333,0.121376594827921
123.75,0.120563610423157
124.166666666667,0.11911695665575
124.583333333333,0.117220601141293
125,0.115143730297773
125.416666666667,0.113189521137391
125.833333333333,0.111636237991943
126.25,0.110685109126922
126.666666666667,0.110427452879349
127.083333333333,0.110836215006648
127.5,0.111778541712908
127.916666666667,0.113041781484753
128.333333333333,0.114366796936976
128.75,0.115485819019947
129.166666666667,0.116162964145717
129.583333333333,0.116233374275127
130,0.115634209515268
130.416666666667,0.114419927946759
130.833333333333,0.112756295106436
131.25,0.110891894415798
131.666666666667,0.109111527178302
132.083333333333,0.107681388021876
132.5,0.106799187174513
132.916666666667,0.106561147641066
133.333333333333,0.106951596495222
133.75,0.107852983950298
134.166666666667,0.109069621653263
134.583333333333,0.110359081043545
135,0.111468064012483
135.416666666667,0.11217067551735
135.833333333333,0.112305428523574
136.25,0.111804944593531
136.666666666667,0.110711465548849
137.083333333333,0.109172913499001
137.5,0.107418016730989
137.916666666667,0.105714067706855
138.333333333333,0.104315959733632
138.75,0.103418441970439
139.166666666667,0.103122937124813
139.583333333333,0.103425112164609
140,0.104222217414691
140.416666666667,0.105334465890771
140.833333333333,0.106534579299561
141.25,0.10758194954682
141.666666666667,0.108259091697898
142.083333333333,0.108406946621922
142.5,0.107953585034229
142.916666666667,0.106930016161411
143.333333333333,0.105468109502689
143.75,0.1037789337548
144.166666666667,0.102114353753174
144.583333333333,0.100719434527415
145,0.099786507860408
145.416666666667,0.0994217430292975
145.833333333333,0.0996308477039418
146.25,0.100323983955885
146.666666666667,0.101335063660228
147.083333333333,0.102449722212832
147.5,0.103438075356069
147.916666666667,0.104089667495653
148.333333333333,0.104247334501788
148.75,0.103930658911079
149.166666666667,0.10176668281167
149.583333333333,0.0970508778684432
150,0.0967000091155998
150.416666666667,0.0998707452693023
150.833333333333,0.100885259182575
151.25,0.101516032210561
151.666666666667,0.106407707719891
152.083333333333,0.114710048036244
152.5,0.122600187045595
152.916666666667,0.128683936211626
153.333333333333,0.133759827480865
153.75,0.138175537972401
154.166666666667,0.140937063279608
154.583333333333,0.140793525772434
155,0.137336326699455
155.416666666667,0.131153995156194
155.833333333333,0.123426269839745
156.25,0.115544527784023
156.666666666667,0.108955914703998
157.083333333333,0.10504379301791
157.5,0.104786174484645
157.916666666667,0.108290799158071
158.333333333333,0.114680964638407
158.75,0.12250268452775
159.166666666667,0.130263075786249
159.583333333333,0.136755026596185
160,0.141156913040053
160.416666666667,0.143022136555203
160.833333333333,0.142242397270453
161.25,0.139021028390506
161.666666666667,0.133863181841915
162.083333333333,0.127571112210972
162.5,0.12121497177333
162.916666666667,0.11602759046845
163.333333333333,0.113165785052697
163.75,0.113354706075936
164.166666666667,0.116598722134769
164.583333333333,0.122190762863878
165,0.128943059602391
165.416666666667,0.134051556655465
165.833333333333,0.136132206668789
166.25,0.135385636762366
166.666666666667,0.130879612460974
167.083333333333,0.123315353363183
167.5,0.116339804620007
167.916666666667,0.113211124978598
168.333333333333,0.113727054076142
168.75,0.115576432287079
169.166666666667,0.117055417543691
169.583333333333,0.117658447780056
170,0.117428692252211
170.416666666667,0.11655941601336
170.833333333333,0.115385733713646
171.25,0.114350038381829
171.666666666667,0.11380490310319
172.083333333333,0.113832001970454
172.5,0.114233825234525
172.916666666667,0.114665611793658
173.333333333333,0.114787135247506
173.75,0.114363617705185
174.166666666667,0.113309679673154
174.583333333333,0.111689051931243
175,0.10968034249533
175.416666666667,0.107521371289755
175.833333333333,0.105449837501108
176.25,0.103656832204808
176.666666666667,0.102260879417705
177.083333333333,0.101300544188843
177.5,0.100739376368952
177.916666666667,0.100478271601189
178.333333333333,0.100373202887115
178.75,0.100257472343998
179.166666666667,0.0999669692611768
179.583333333333,0.0993657544667113
180,0.0983685370436671


==> Figures_tex/Data/Arbitrary_Drone_7.csv <==
t,e
0,0
0.416666666666667,0.798725914725793
0.833333333333333,1.55099165752394
1.25,2.64670258404965
1.66666666666667,3.10625762810607
2.08333333333333,3.17660914659629
2.5,3.384098829146
2.91666666666667,3.70813547523264
3.33333333333333,3.87084062645861
3.75,3.83271075295486
4.16666666666667,3.73971321368844
4.58333333333333,3.69759130187291
5,3.67678075474241
5.41666666666667,3.59399785896786
5.83333333333333,3.40474329817628
6.25,3.11768743237583
6.66666666666667,2.77014231305182
7.08333333333333,2.40566874597464
7.5,2.06366134474303
7.91666666666667,1.77863431681736
8.33333333333333,1.58546205083948
8.75,1.53783880794644
9.16666666666667,1.59292546744499
9.58333333333333,1.68424335877451
10,1.79488650548445
10.4166666666667,1.91701450699156
10.8333333333333,2.02761986568972
11.25,2.10770507145954
11.6666666666667,2.1563192672119
12.0833333333333,2.18259945605356
12.5,2.19181240593335
12.9166666666667,2.18107716739595
13.3333333333333,2.14567323449351
13.75,2.08707904665226
14.1666666666667,2.01568765800034
14.5833333333333,1.94722097651981
15,1.89576472878007
15.4166666666667,1.8678583280745
15.8333333333333,1.86131387644095
16.25,1.86883653662864
16.6666666666667,1.88291390185201
17.0833333333333,1.89853438377012
17.5,1.91300314017252
17.9166666666667,1.92423316995543
18.3333333333333,1.92931793383055
18.75,1.92445716643272
19.1666666666667,1.90618671074923
19.5833333333333,1.87306463051148
20,1.82682462499786
20.4166666666667,1.77236104887985
20.8333333333333,1.7164419681987
21.25,1.66559594356491
21.6666666666667,1.62407848600679
22.0833333333333,1.59290961486428
22.5,1.57039627370536
22.9166666666667,1.55359698914454
23.3333333333333,1.53966826780045
23.75,1.52636537743905
24.1666666666667,1.51173624934071
24.5833333333333,1.49360007343737
25,1.46943475593355
25.4166666666667,1.43690561405106
25.8333333333333,1.39478689912176
26.25,1.34377192679856
26.6666666666667,1.2867188048442
27.0833333333333,1.22812448084622
27.5,1.17293553898354
27.9166666666667,1.12512076316008
28.3333333333333,1.0866300103165
28.75,1.05722933150533
29.1666666666667,1.03517589801371
29.5833333333333,1.01816053317932
30,1.00389435221802
30.4166666666667,0.990151441429803
30.8333333333333,0.974557953827179
31.25,0.95456709520241
31.6666666666667,0.927849823928894
32.0833333333333,0.892993344028094
32.5,0.850186367173497
32.9166666666667,0.801564325429773
33.3333333333333,0.751010186823383
33.75,0.703363611154169
34.1666666666667,0.663178855990032
34.5833333333333,0.633429664029817
35,0.614764843169343
35.4166666666667,0.606596570138315
35.8333333333333,0.58430625894017
36.25,0.541451879197699
36.6666666666667,0.499223908175421
37.0833333333333,0.462347372789894
37.5,0.425937546126985
37.9166666666667,0.389447148686374
38.3333333333333,0.356250161772529
38.75,0.329018827688657
39.1666666666667,0.308302530292603
39.5833333333333,0.292992262172965
40,0.280975180136115
40.4166666666667,0.270195922645004
40.8333333333333,0.25972989625915
41.25,0.249871659514297
41.6666666666667,0.241253301439134
42.0833333333333,0.233987564049035
42.5,0.2275916668363
42.9166666666667,0.221481983507948
43.3333333333333,0.215352794265939
43.75,0.209130893942591
44.1666666666667,0.20273403558171
44.5833333333333,0.195980374171175
45,0.188747780629445
45.4166666666667,0.181211091009186
45.8333333333333,0.173927119848263
46.25,0.167664862374644
46.6666666666667,0.163058405906777
47.0833333333333,0.160296225742753
47.5,0.159058911157506
47.9166666666667,0.15873403147315
48.3333333333333,0.158726952681464
48.75,0.158656824884665
49.1666666666667,0.158359373143763
49.5833333333333,0.15775791680176
50,0.156727573041481
50.4166666666667,0.155058406630409
50.8333333333333,0.152545163902589
51.25,0.149145250131608
51.6666666666667,0.145104384748272
52.0833333333333,0.140962673074313
52.5,0.137405677449454
52.9166666666667,0.135004850655702
53.3333333333333,0.133979236301448
53.75,0.13413066820689
54.1666666666667,0.134992070646008
54.5833333333333,0.136069348986174
55,0.137013578366934
55.4166666666667,0.137647420393205
55.8333333333333,0.13788025750519
56.25,0.137605324091209
56.6666666666667,0.13666499756062
57.0833333333333,0.134913367475027
57.5,0.132336904158436
57.9166666666667,0.129155758314889
58.3333333333333,0.125833418612993
58.75,0.122961188360936
59.1666666666667,0.121047707477821
59.5833333333333,0.120316153225156
60,0.12063471132862
60.4166666666667,0.121623359678338
60.8333333333333,0.122850469844547
61.25,0.123986082346715
61.6666666666667,0.124841089663726
62.0833333333333,0.125311696020631
62.5,0.125300515421687
62.9166666666667,0.124684517465897
63.3333333333333,0.12335784071782
63.75,0.121323379247092
64.1666666666667,0.1187732318196
64.5833333333333,0.11609830194197
65,0.113796894964802
65.4166666666667,0.112304079427645
65.8333333333333,0.111692313849028
66.25,0.112543741574029
66.6666666666667,0.11414043099785
67.0833333333333,0.115547317606683
67.5,0.116518578547072
67.9166666666667,0.117121978583677
68.3333333333333,0.117394804740158
68.75,0.117269774314555
69.1666666666667,0.116646278925953
69.5833333333333,0.115469395551807
70,0.113774906372382
70.4166666666667,0.112716551137765
70.8333333333333,0.116997866509869
71.25,0.133622974195328
71.6666666666667,0.152813956531187
72.0833333333333,0.166724386966064
72.5,0.17756830530803
72.9166666666667,0.190190906112229
73.3333333333333,0.2056291186796
73.75,0.221472096932496
74.1666666666667,0.235192681805874
74.5833333333333,0.245027182491022
75,0.24270825697116
75.4166666666667,0.238579286613743
75.8333333333333,0.229598235052983
76.25,0.207061388450651
76.6666666666667,0.173906242793132
77.0833333333333,0.141861088731489
77.5,0.121562184088596
77.9166666666667,0.114432021471503
78.3333333333333,0.114082584077775
78.75,0.114782086132575
79.1666666666667,0.114633834321728
79.5833333333333,0.114007920683765
80,0.113698354763137
80.4166666666667,0.113953630152318
80.8333333333333,0.114402029929076
81.25,0.114508469368092
81.6666666666667,0.113985356363804
82.0833333333333,0.112861117058503
82.5,0.111318731755756
82.9166666666667,0.109546985074364
83.3333333333333,0.107718419959917
83.75,0.106033431812864
84.1666666666667,0.104718389771428
84.5833333333333,0.103945418791424
85,0.103740977737626
85.4166666666667,0.10396772171337
85.8333333333333,0.104394348843288
86.25,0.105348537957578
86.6666666666667,0.116075028672737
87.0833333333333,0.142084954095123
87.5,0.168945117168698
87.9166666666667,0.184438605005805
88.3333333333333,0.191404677541738
88.75,0.196429293553825
89.1666666666667,0.199755461311843
89.5833333333333,0.197337519828088
90,0.187690570742288
90.4166666666667,0.17293332426467
90.8333333333333,0.159188522181459
91.25,0.148806788173155
91.6666666666667,0.137425634371678
92.0833333333333,0.123470641177626
92.5,0.11029580680219
92.9166666666667,0.101761907721099
93.3333333333333,0.0985262006364706
93.75,0.0984702820115983
94.1666666666667,0.099216102997591
94.5833333333333,0.0993786043964179
95,0.0985184993558864
95.4166666666667,0.096811866168155
95.8333333333333,0.0947374408200364
96.25,0.0927983410475397
96.6666666666667,0.0913388516016567
97.0833333333333,0.0904950930259151
97.5,0.0902335168451674
97.9166666666667,0.0904086250817247
98.3333333333333,0.0908156616695929
98.75,0.0912432247051823
99.1666666666667,0.0915191883443014
99.5833333333333,0.0915314425770972
100,0.0912183490131614
100.416666666667,0.0922004502477303
100.833333333333,0.0959232238734046
101.25,0.103545888401125
101.666666666667,0.113499486345221
102.083333333333,0.124790968627193
102.5,0.134833461391082
102.916666666667,0.139939012577511
103.333333333333,0.139356745632613
103.75,0.136657001372351
104.166666666667,0.137006251126137
104.583333333333,0.142845566361128
105,0.152584381754961
105.416666666667,0.163180774189095
105.833333333333,0.172450543677259
106.25,0.179313453303421
106.666666666667,0.183197065895751
107.083333333333,0.183675986147681
107.5,0.18053535019018
107.916666666667,0.174007896794086
108.333333333333,0.164933812458853
108.75,0.154749127550332
109.166666666667,0.145303498042848
109.583333333333,0.138501581055168
110,0.135771631729231
110.416666666667,0.137548267932075
110.833333333333,0.143147988100048
111.25,0.15115466099316
111.666666666667,0.159960672880494
112.083333333333,0.168118059174707
112.5,0.174469080493525
112.916666666667,0.178174842758071
113.333333333333,0.178732669231005
113.75,0.176012722207079
114.166666666667,0.170306949770331
114.583333333333,0.162366855529107
115,0.153397218299502
115.416666666667,0.144957592465781
115.833333333333,0.138705903210628
116.25,0.135957206163062
116.666666666667,0.1372095689106
117.083333333333,0.141970980402801
117.5,0.149038275501982
117.916666666667,0.15696810648896
118.333333333333,0.164419608843784
118.75,0.170300167871723
119.166666666667,0.173805462953709
119.583333333333,0.174440419586387
120,0.172054710062053
120.416666666667,0.166888405446469
120.833333333333,0.15960604805809
121.25,0.151289175469549
121.666666666667,0.143346059857855
122.083333333333,0.137239839546715
122.5,0.134031156814309
122.916666666667,0.131344066612346
123.333333333333,0.125803678532094
123.75,0.116542492394205
124.166666666667,0.106291591433273
124.583333333333,0.0986615940012795
125,0.0949252158593845
125.416666666667,0.0937598389289557
125.833333333333,0.093364812707579
126.25,0.0927918570337659
126.666666666667,0.0918276852067942
127.083333333333,0.0905371705651426
127.5,0.0890498810374757
127.916666666667,0.0875299248909429
128.333333333333,0.08615626515867
128.75,0.085063553549286
129.166666666667,0.0842862705722715
129.583333333333,0.0837514551656335
130,0.0833216584927787
130.416666666667,0.0828543318493665
130.833333333333,0.0822422964290536
131.25,0.0814229287589856
131.666666666667,0.0803672329733285
132.083333333333,0.0790684905071531
132.5,0.0775429847688152
132.916666666667,0.0758412386623648
133.333333333333,0.0740576552325791
133.75,0.072325161473096
134.166666666667,0.0707891218149023
134.583333333333,0.0695672249168739
135,0.0687127140238667
135.416666666667,0.0681995666047567
135.833333333333,0.0679367333522225
136.25,0.0678016213363812
136.666666666667,0.0676738906084776
137.083333333333,0.0674552139192679
137.5,0.0670729787687692
137.916666666667,0.0664762065008813
138.333333333333,0.0656345388704818
138.75,0.0645460639548654
139.166666666667,0.0632510743487613
139.583333333333,0.0618418474283496
140,0.0604570585478954
140.416666666667,0.0592548278715716
140.833333333333,0.0583695267112881
141.25,0.0578695527887649
141.666666666667,0.0577372528232754
142.083333333333,0.0578812370654959
142.5,0.0581717904546555
142.916666666667,0.0584783082003043
143.333333333333,0.0586921369387651
143.75,0.0587319454656642
144.166666666667,0.0585400864939454
144.583333333333,0.0580812535001444
145,0.0573496709769926
145.416666666667,0.0563824412278192
145.833333333333,0.0552696379800979
146.25,0.0541498646255764
146.666666666667,0.0531846309522168
147.083333333333,0.0525154472068278
147.5,0.052220025270028
147.916666666667,0.0522893755249504
148.333333333333,0.0526377208025694
148.75,0.0543610479865667
149.166666666667,0.063940877129689
149.583333333333,0.0834258895223345
150,0.101871007173995
150.416666666667,0.112852808514659
150.833333333333,0.117961140283066
151.25,0.120589946400859
151.666666666667,0.121453445024892
152.083333333333,0.11917956163643
152.5,0.113100115325479
152.916666666667,0.104560441699328
153.333333333333,0.096351817919773
153.75,0.0912336960852183
154.166666666667,0.0904899708086559
154.583333333333,0.0935887562581339
155,0.0991043107527942
155.416666666667,0.105658940440978
155.833333333333,0.112174793414374
156.25,0.117781450288232
156.666666666667,0.121759689146225
157.083333333333,0.12358386001309
157.5,0.122991902805791
157.916666666667,0.120031448992335
158.333333333333,0.115076448740554
158.75,0.108825599380945
159.166666666667,0.102278166488045
159.583333333333,0.096646127187566
160,0.0931309159802001
160.416666666667,0.0925479407386309
160.833333333333,0.0949833382478335
161.25,0.0997793433916333
161.666666666667,0.105861324205816
162.083333333333,0.112108415878287
162.5,0.11756322031341
162.916666666667,0.121498791868012
163.333333333333,0.123429259072078
163.75,0.123117468469256
164.166666666667,0.120594010155706
164.583333333333,0.116181219209977
165,0.110141993668727
165.416666666667,0.101427993037246
165.833333333333,0.0926911159249146
166.25,0.0851672289318927
166.666666666667,0.0785003382106297
167.083333333333,0.0728917929772052
167.5,0.0690025504704686
167.916666666667,0.0669379378722546
168.333333333333,0.0661746823842004
168.75,0.0660731258457045
169.166666666667,0.0661239852984327
169.583333333333,0.0659548819714582
170,0.0653625989796752
170.416666666667,0.0643553148349643
170.833333333333,0.0631071097190628
171.25,0.0618413576785925
171.666666666667,0.0607297267825264
172.083333333333,0.0598582872707173
172.5,0.0592443468593038
172.916666666667,0.0588616506301256
173.333333333333,0.0586536903161086
173.75,0.0585419690723275
174.166666666667,0.0584393150266271
174.583333333333,0.0582664277602732
175,0.0579631615354847
175.416666666667,0.0574907470807512
175.833333333333,0.0568292780319356
176.25,0.0559776056640253
176.666666666667,0.054958671397492
177.083333333333,0.0538380351236311
177.5,0.0531981246451142
177.916666666667,0.0552219565075197
178.333333333333,0.0611702341392034
178.75,0.0673299519228143
179.166666666667,0.072122528108821
179.583333333333,0.0770652238129348
180,0.0833707298939586


==> Figures_tex/Data/Arbitrary_Drone_8.csv <==
t,e
0,0
0.416666666666667,0.846530369822264
0.833333333333333,1.48022241880704
1.25,3.00543250258521
1.66666666666667,4.51881150395487
2.08333333333333,5.27154397069829
2.5,5.66346929299944
2.91666666666667,6.02057645529831
3.33333333333333,6.11543792584671
3.75,5.80593581593314
4.16666666666667,5.27886309345075
4.58333333333333,4.7510090131982
5,4.25807239277338
5.41666666666667,3.76728106384863
5.83333333333333,3.31618917474191
6.25,2.96785833909143
6.66666666666667,2.72159614249109
7.08333333333333,2.53376766675754
7.5,2.38691892141408
7.91666666666667,2.29469627898042
8.33333333333333,2.26153787526985
8.75,2.3255419262507
9.16666666666667,2.47777151853976
9.58333333333333,2.62349987360239
10,2.73245659982868
10.4166666666667,2.82340210396767
10.8333333333333,2.88691472547631
11.25,2.90546580184675
11.6666666666667,2.89607526356712
12.0833333333333,2.89495618476374
12.5,2.91777251456396
12.9166666666667,2.95202708890644
13.3333333333333,2.97971322892553
13.75,2.9942996841485
14.1666666666667,2.99955304330399
14.5833333333333,3.00127786554928
15,3.00239993516511
15.4166666666667,3.00302267984792
15.8333333333333,3.00246459311987
16.25,3.00065660890913
16.6666666666667,2.99821235211122
17.0833333333333,2.99573943332941
17.5,2.99320822905965
17.9166666666667,2.98981931671424
18.3333333333333,2.98430992340788
18.75,2.97540161383324
19.1666666666667,2.96216186139845
19.5833333333333,2.9442052637825
20,2.92172377596352
20.4166666666667,2.89534056325074
20.8333333333333,2.86582690822844
21.25,2.83380647093542
21.6666666666667,2.79960369854389
22.0833333333333,2.76331080220147
22.5,2.72499878692104
22.9166666666667,2.68489934188251
23.3333333333333,2.64341303101394
23.75,2.60093055275404
24.1666666666667,2.55759041045206
24.5833333333333,2.51314414745756
25,2.46703135216424
25.4166666666667,2.41863275617626
25.8333333333333,2.36756204796745
26.25,2.31384076557421
26.6666666666667,2.25787627370039
27.0833333333333,2.20027696406225
27.5,2.14162358665371
27.9166666666667,2.08232569392567
28.3333333333333,2.02262615944302
28.75,1.96271766422269
29.1666666666667,1.90286548364734
29.5833333333333,1.84343339554084
30,1.78478003270247
30.4166666666667,1.7270854038387
30.8333333333333,1.6702223886326
31.25,1.61376911644563
31.6666666666667,1.55717564523223
32.0833333333333,1.50000538218728
32.5,1.44212787153778
32.9166666666667,1.38376980561271
33.3333333333333,1.3254130021996
33.75,1.26761168552893
34.1666666666667,1.21083914084114
34.5833333333333,1.15544437925767
35,1.10172037014324
35.4166666666667,1.05021551341306
35.8333333333333,0.997583504279746
36.25,0.935572965400677
36.6666666666667,0.88041526806712
37.0833333333333,0.832192446142453
37.5,0.776000269125261
37.9166666666667,0.716681939538438
38.3333333333333,0.668079323567624
38.75,0.629742709688849
39.1666666666667,0.592246976277285
39.5833333333333,0.552017046777859
40,0.511872444081558
40.4166666666667,0.474654147822331
40.8333333333333,0.44129435569201
41.25,0.412538589179519
41.6666666666667,0.389398462297449
42.0833333333333,0.372001012553023
42.5,0.359188884511412
42.9166666666667,0.349307011623185
43.3333333333333,0.340896449104647
43.75,0.332762478921309
44.1666666666667,0.323897228611632
44.5833333333333,0.313603359600724
45,0.301684939733198
45.4166666666667,0.288505076625541
45.8333333333333,0.274902597410607
46.25,0.262054950742337
46.6666666666667,0.251314622261751
47.0833333333333,0.243970064494341
47.5,0.240909997160928
47.9166666666667,0.242301931329234
48.3333333333333,0.247483265860227
48.75,0.255151862133695
49.1666666666667,0.263730379756614
49.5833333333333,0.271707855176419
50,0.277858449774949
50.4166666666667,0.281345194825939
50.8333333333333,0.281754205167696
51.25,0.279094572250415
51.6666666666667,0.273778004621138
52.0833333333333,0.266575746848271
52.5,0.258539876369692
52.9166666666667,0.25087165261342
53.3333333333333,0.244726864735738
53.75,0.240977320086129
54.1666666666667,0.239995536596027
54.5833333333333,0.241557357701049
55,0.244915989816347
55.4166666666667,0.249009033936301
55.8333333333333,0.252701790266247
56.25,0.25498756781379
56.6666666666667,0.255118199801923
57.0833333333333,0.252674691419842
57.5,0.247597437025799
57.9166666666667,0.240189670650077
58.3333333333333,0.231097673343117
58.75,0.221260558143343
59.1666666666667,0.211812393401838
59.5833333333333,0.203916031940073
60,0.198527234807463
60.4166666666667,0.196142471511844
60.8333333333333,0.196643171125978
61.25,0.199332617250099
61.6666666666667,0.203148392457663
62.0833333333333,0.206933889050106
62.5,0.209660743280111
62.9166666666667,0.21056561189774
63.3333333333333,0.209216914739549
63.75,0.205539069176089
64.1666666666667,0.199812523673035
64.5833333333333,0.192654174382151
65,0.184969218712987
65.4166666666667,0.177852924387669
65.8333333333333,0.172440545410305
66.25,0.169850084361241
66.6666666666667,0.17044944786579
67.0833333333333,0.173547615697451
67.5,0.178204612595921
67.9166666666667,0.183453268921949
68.3333333333333,0.188425886653925
68.75,0.192444566791114
69.1666666666667,0.195000571535389
69.5833333333333,0.195742332328612
70,0.194531072646294
70.4166666666667,0.191829806085156
70.8333333333333,0.19003167356505
71.25,0.197681080859333
71.6666666666667,0.216090161215343
72.0833333333333,0.231993162307285
72.5,0.24075925080142
72.9166666666667,0.246940650983618
73.3333333333333,0.252182755929719
73.75,0.254302069205772
74.1666666666667,0.253431400382807
74.5833333333333,0.253300369154654
75,0.253753444755928
75.4166666666667,0.257958554039341
75.8333333333333,0.263944725984749
76.25,0.252922482410752
76.6666666666667,0.226770844834644
77.0833333333333,0.206886774286213
77.5,0.201424196298884
77.9166666666667,0.199517484822064
78.3333333333333,0.194809269736216
78.75,0.190637264059498
79.1666666666667,0.190302545791985
79.5833333333333,0.192838950159923
80,0.196240891696887
80.4166666666667,0.199754238551495
80.8333333333333,0.203142806211353
81.25,0.205897233285048
81.6666666666667,0.207458187348352
82.0833333333333,0.207568783473357
82.5,0.206255572145376
82.9166666666667,0.203695376045913
83.3333333333333,0.200202758878585
83.75,0.19626510621913
84.1666666666667,0.192491981698132
84.5833333333333,0.189477728645676
85,0.187660904227702
85.4166666666667,0.187238585675952
85.8333333333333,0.188140944100401
86.25,0.19008992553797
86.6666666666667,0.193984272804171
87.0833333333333,0.201983736557212
87.5,0.220834171209803
87.9166666666667,0.237770953162984
88.3333333333333,0.243720386869574
88.75,0.247619200060051
89.1666666666667,0.25425358808617
89.5833333333333,0.256383627219621
90,0.249525597850154
90.4166666666667,0.238320669757183
90.8333333333333,0.228471351460476
91.25,0.221059327848341
91.6666666666667,0.209134176883585
92.0833333333333,0.191100254215035
92.5,0.176523933183007
92.9166666666667,0.172861117412213
93.3333333333333,0.176430506688692
93.75,0.180659444691438
94.1666666666667,0.182965621704397
94.5833333333333,0.183119273712947
95,0.181074152063537
95.4166666666667,0.177059116413823
95.8333333333333,0.171979685545183
96.25,0.167004528067257
96.6666666666667,0.162952031075478
97.0833333333333,0.160144206910341
97.5,0.158614257462452
97.9166666666667,0.158274468227146
98.3333333333333,0.158941430390815
98.75,0.160332269373598
99.1666666666667,0.162093043118038
99.5833333333333,0.163836111042442
100,0.16517081318957
100.416666666667,0.166087196206991
100.833333333333,0.166867338639266
101.25,0.171594987398727
101.666666666667,0.179812012029169
102.083333333333,0.187163936475772
102.5,0.19366809247873
102.916666666667,0.197800104053473
103.333333333333,0.196388397375612
103.75,0.190732034516605
104.166666666667,0.186033565074919
104.583333333333,0.185322883419294
105,0.187227806748922
105.416666666667,0.189488987271758
105.833333333333,0.191556087925962
106.25,0.193741192785077
106.666666666667,0.195776609648739
107.083333333333,0.196827369428587
107.5,0.196348864507633
107.916666666667,0.194521756977346
108.333333333333,0.191981544982307
108.75,0.18931583254717
109.166666666667,0.18680388416014
109.583333333333,0.184502325369265
110,0.182468639640774
110.416666666667,0.18088175546204
110.833333333333,0.179988106499456
111.25,0.179961247677732
111.666666666667,0.18079784240768
112.083333333333,0.182305487047522
112.5,0.184159109002214
112.916666666667,0.185978742211252
113.333333333333,0.187403246491534
113.75,0.188155430769395
114.166666666667,0.188093525922587
114.583333333333,0.187236156715614
115,0.185750448361252
115.416666666667,0.183906787848731
115.833333333333,0.182017895237177
116.25,0.180383322930378
116.666666666667,0.179251081307642
117.083333333333,0.178793710364843
117.5,0.179088862808207
117.916666666667,0.180100294330333
118.333333333333,0.181667858061735
118.75,0.183521493823099
119.166666666667,0.185326791587391
119.583333333333,0.186753794048603
120,0.187548324927637
120.416666666667,0.187583727967511
120.833333333333,0.186879257219619
121.25,0.185583771339911
121.666666666667,0.183934429208604
122.083333333333,0.182206463755568
122.5,0.180553198950875
122.916666666667,0.17722323107332
123.333333333333,0.171095144096666
123.75,0.162194860250071
124.166666666667,0.153040089546112
124.583333333333,0.147929913874709
125,0.147975574469127
125.416666666667,0.150427140186713
125.833333333333,0.152561685506222
126.25,0.153344131185999
126.666666666667,0.152602045029917
127.083333333333,0.150447380371193
127.5,0.147359190870546
127.916666666667,0.144129474483613
128.333333333333,0.141492575398993
128.75,0.139828312781687
129.166666666667,0.139159466346281
129.583333333333,0.139305486949849
130,0.140004482687018
130.416666666667,0.140966657711535
130.833333333333,0.141901157755664
131.25,0.142539011741715
131.666666666667,0.142652373941773
132.083333333333,0.142071682536455
132.5,0.140704640131204
132.916666666667,0.138555284325259
133.333333333333,0.135736156186624
133.75,0.132466469422081
134.166666666667,0.129051658674447
134.583333333333,0.125842267701278
135,0.123174090230417
135.416666666667,0.121298972407293
135.833333333333,0.120324872635932
136.25,0.12018708049962
136.666666666667,0.120662962942424
137.083333333333,0.121424051176986
137.5,0.12210527538497
137.916666666667,0.122370570560903
138.333333333333,0.12196300848723
138.75,0.120736920409132
139.166666666667,0.118674195544275
139.583333333333,0.115887298918948
140,0.112609573067155
140.416666666667,0.109170798709383
140.833333333333,0.105954400716678
141.25,0.103334559934682
141.666666666667,0.101599603195766
142.083333333333,0.100881230801717
142.5,0.101117408800222
142.916666666667,0.102067276597812
143.333333333333,0.1033715303851
143.75,0.104631963892732
144.166666666667,0.105483856721276
144.583333333333,0.105648194219072
145,0.104963081645041
145.416666666667,0.103398886037673
145.833333333333,0.101061146318366
146.25,0.0981822925058
146.666666666667,0.0950996241841916
147.083333333333,0.0922142414847686
147.5,0.0899265030554534
147.916666666667,0.0885524181697466
148.333333333333,0.0882424794573177
148.75,0.0891085909160599
149.166666666667,0.0920032631915651
149.583333333333,0.10036312214298
150,0.116019572088338
150.416666666667,0.127961739021113
150.833333333333,0.132262677908185
151.25,0.134649583265053
151.666666666667,0.137753024332316
152.083333333333,0.138228193037913
152.5,0.134121554360789
152.916666666667,0.127922387545969
153.333333333333,0.12331206197513
153.75,0.121461006811395
154.166666666667,0.121039043906192
154.583333333333,0.120602966649969
155,0.119878151325461
155.416666666667,0.119377180787421
155.833333333333,0.119575513020961
156.25,0.120491830006044
156.666666666667,0.121786258774619
157.083333333333,0.123059010327284
157.5,0.124035803495252
157.916666666667,0.124573667944466
158.333333333333,0.124599565638633
158.75,0.124092297212426
159.166666666667,0.123118456466523
159.583333333333,0.121862046621233
160,0.120598364567023
160.416666666667,0.119618811795642
160.833333333333,0.119151618044344
161.25,0.119316356490566
161.666666666667,0.120116518772034
162.083333333333,0.121451844867692
162.5,0.123136808470095
162.916666666667,0.124927118347033
163.333333333333,0.12656001424302
163.75,0.127804402425581
164.166666666667,0.128506902492421
164.583333333333,0.128619444300037
165,0.128199871032214
165.416666666667,0.125854652699371
165.833333333333,0.122111836895049
166.25,0.11784829508724
166.666666666667,0.111281227284353
167.083333333333,0.103766965570998
167.5,0.0996003619486658
167.916666666667,0.100138673003576
168.333333333333,0.102965598272287
168.75,0.105758893254208
169.166666666667,0.10767785380552
169.583333333333,0.108500649854341
170,0.108163637678463
170.416666666667,0.106877369581225
170.833333333333,0.105095094681962
171.25,0.103251450512559
171.666666666667,0.101595208687621
172.083333333333,0.100233190282284
172.5,0.0992376239532276
172.916666666667,0.0986829730931102
173.333333333333,0.0986171409478049
173.75,0.0990256769483908
174.166666666667,0.0998169991338246
174.583333333333,0.100827015335659
175,0.101839004407841
175.416666666667,0.102617231533592
175.833333333333,0.102948346408346
176.25,0.102680204176533
176.666666666667,0.101749342824576
177.083333333333,0.10019336530323
177.5,0.0983239977355752
177.916666666667,0.0971763667084412
178.333333333333,0.0997406181976621
178.75,0.105187201189156
179.166666666667,0.109324014496424
179.583333333333,0.111733230685084
180,0.113928183642006


==> Figures_tex/Data/Arbitrary_Drone_9.csv <==
t,e
0,0
0.416666666666667,0.788689405462921
0.833333333333333,1.5461349414675
1.25,3.03285982739572
1.66666666666667,4.40686881257623
2.08333333333333,5.05975973533096
2.5,5.34044683646137
2.91666666666667,5.5993927846929
3.33333333333333,5.66904091436815
3.75,5.41533583270378
4.16666666666667,5.03814606397297
4.58333333333333,4.78390243512699
5,4.66656563454836
5.41666666666667,4.57179809113059
5.83333333333333,4.44327269644681
6.25,4.27554130757978
6.66666666666667,4.05275058163922
7.08333333333333,3.75711198821478
7.5,3.40484721028959
7.91666666666667,3.04834796228557
8.33333333333333,2.72889299309992
8.75,2.54566656871493
9.16666666666667,2.57506007893625
9.58333333333333,2.71482132970219
10,2.86688606333953
10.4166666666667,3.01096900418754
10.8333333333333,3.13016030845208
11.25,3.20188260912814
11.6666666666667,3.23003443299364
12.0833333333333,3.23878339364676
12.5,3.24177053873906
12.9166666666667,3.2323467377705
13.3333333333333,3.19945516027091
13.75,3.14276280517518
14.1666666666667,3.07324904409251
14.5833333333333,3.00545241609053
15,2.95075782605966
15.4166666666667,2.91502446746155
15.8333333333333,2.89915614124927
16.25,2.90051538389059
16.6666666666667,2.9141835961189
17.0833333333333,2.93391994605654
17.5,2.9529636793229
17.9166666666667,2.96484787454658
18.3333333333333,2.96426988407451
18.75,2.94789583461575
19.1666666666667,2.91489852791814
19.5833333333333,2.86706902361383
20,2.8084361240537
20.4166666666667,2.74443040967367
20.8333333333333,2.68074689091699
21.25,2.62218371486765
21.6666666666667,2.57179018206412
22.0833333333333,2.53055721744839
22.5,2.49764052280184
22.9166666666667,2.47087658052766
23.3333333333333,2.44730406945535
23.75,2.42355094767502
24.1666666666667,2.39614069793633
24.5833333333333,2.36185132846288
25,2.31819049498912
25.4166666666667,2.26391133810489
25.8333333333333,2.19939557521135
26.25,2.12673001886887
26.6666666666667,2.04939045137395
27.0833333333333,1.9715779962633
27.5,1.89737753470357
27.9166666666667,1.82997746532751
28.3333333333333,1.77116558803949
28.75,1.72119355003463
29.1666666666667,1.6789448060752
29.5833333333333,1.64225095524833
30,1.60823241654943
30.4166666666667,1.57364113172099
30.8333333333333,1.53525245258549
31.25,1.49033513843593
31.6666666666667,1.43715199107755
32.0833333333333,1.3753775198107
32.5,1.30630726560414
32.9166666666667,1.23277451673798
33.3333333333333,1.15875685954542
33.75,1.08872227969724
34.1666666666667,1.02682307167976
34.5833333333333,0.97609634702047
35,0.937861479009896
35.4166666666667,0.911751012413647
35.8333333333333,0.889161513540016
36.25,0.850945500067371
36.6666666666667,0.810388475746378
37.0833333333333,0.770243708108813
37.5,0.715204375481948
37.9166666666667,0.649420622309995
38.3333333333333,0.59197771403471
38.75,0.549346211289072
39.1666666666667,0.512503429624998
39.5833333333333,0.473456460078928
40,0.431893333748505
40.4166666666667,0.391497622004103
40.8333333333333,0.357475182308302
41.25,0.336100612324926
41.6666666666667,0.331525022944851
42.0833333333333,0.341610646077986
42.5,0.359194234725863
42.9166666666667,0.377025216876393
43.3333333333333,0.390311655987238
43.75,0.396392384982923
44.1666666666667,0.3938572512437
44.5833333333333,0.382251219436222
45,0.362226747722121
45.4166666666667,0.335712981023759
45.8333333333333,0.305912601829629
46.25,0.27714928222168
46.6666666666667,0.254478842718806
47.0833333333333,0.242618554847316
47.5,0.24396765310911
47.9166666666667,0.257134201731439
48.3333333333333,0.277811837992997
48.75,0.300990644277007
49.1666666666667,0.32241080529648
49.5833333333333,0.338957266971863
50,0.348599420954563
50.4166666666667,0.350262137783833
50.8333333333333,0.343741596885353
51.25,0.329676396436866
51.6666666666667,0.309562187185975
52.0833333333333,0.285791941206954
52.5,0.261672605183291
52.9166666666667,0.24125676516266
53.3333333333333,0.228634475904672
53.75,0.226444174525082
54.1666666666667,0.234419055014436
54.5833333333333,0.249535292817816
55,0.267635789664067
55.4166666666667,0.284881935761505
55.8333333333333,0.298333531017005
56.25,0.306001517289657
56.6666666666667,0.306760398473201
57.0833333333333,0.300276174108823
57.5,0.286980204147941
57.9166666666667,0.268085421783538
58.3333333333333,0.24563844153746
58.75,0.222582694517912
59.1666666666667,0.202704361856402
59.5833333333333,0.190081999890978
60,0.187603271016632
60.4166666666667,0.195238796901324
60.8333333333333,0.210026287630813
61.25,0.227846284117808
61.6666666666667,0.244987426105934
62.0833333333333,0.258687360169458
62.5,0.267119495162626
62.9166666666667,0.269268369091058
63.3333333333333,0.264843174622226
63.75,0.2542474695957
64.1666666666667,0.238594799098359
64.5833333333333,0.219759186892026
65,0.200429573009425
65.4166666666667,0.184036462153593
65.8333333333333,0.174209275284663
66.25,0.17399587064223
66.6666666666667,0.183334838154713
67.0833333333333,0.198194378157869
67.5,0.214583958722675
67.9166666666667,0.229812761546526
68.3333333333333,0.242013888597553
68.75,0.249834318327227
69.1666666666667,0.252440482752029
69.5833333333333,0.249572297813337
70,0.241542661987385
70.4166666666667,0.229419958588978
70.8333333333333,0.214409640245183
71.25,0.207330181942232
71.6666666666667,0.218993795851558
72.0833333333333,0.238797858503683
72.5,0.25689719171485
72.9166666666667,0.273968740113672
73.3333333333333,0.291214425305661
73.75,0.306864036100987
74.1666666666667,0.319773617200328
74.5833333333333,0.330779878544086
75,0.336809802089685
75.4166666666667,0.337963467806724
75.8333333333333,0.333591156536437
76.25,0.309491050610319
76.6666666666667,0.266251312692404
77.0833333333333,0.225195555646813
77.5,0.20311300678099
77.9166666666667,0.194963553975196
78.3333333333333,0.190636161187948
78.75,0.189164675615121
79.1666666666667,0.192647832225638
79.5833333333333,0.200232098409872
80,0.209636158743213
80.4166666666667,0.219284797654202
80.8333333333333,0.227958148660003
81.25,0.234274504958156
81.6666666666667,0.237045076967203
82.0833333333333,0.235691778162599
82.5,0.230251191784527
82.9166666666667,0.221243379856471
83.3333333333333,0.20969729995101
83.75,0.197260403779352
84.1666666666667,0.186126643962373
84.5833333333333,0.178587086234145
85,0.176252252342521
85.4166666666667,0.179369375709508
85.8333333333333,0.186780964769326
86.25,0.196512871064258
86.6666666666667,0.208863491620087
87.0833333333333,0.227613520746968
87.5,0.256201784424193
87.9166666666667,0.281013762263313
88.3333333333333,0.292298836225002
88.75,0.295939909159953
89.1666666666667,0.296047378962243
89.5833333333333,0.287524354579191
90,0.267539888662729
90.4166666666667,0.243500894327467
90.8333333333333,0.225582028936586
91.25,0.215077307134096
91.6666666666667,0.203233973028003
92.0833333333333,0.187964230575994
92.5,0.179722620029357
92.9166666666667,0.184986464731004
93.3333333333333,0.196721542575673
93.75,0.206132776294211
94.1666666666667,0.21024078064491
94.5833333333333,0.209242794655289
95,0.203477406574908
95.4166666666667,0.193326380383221
95.8333333333333,0.180160082994881
96.25,0.166458024339283
96.6666666666667,0.155028231168048
97.0833333333333,0.148033302172451
97.5,0.146366860953801
97.9166666666667,0.149600050993068
98.3333333333333,0.156400976639595
98.75,0.165079701356926
99.1666666666667,0.173975804128633
99.5833333333333,0.181652915831446
100,0.186985888150261
100.416666666667,0.189496747910053
100.833333333333,0.189892240318425
101.25,0.192222890912661
101.666666666667,0.197742466564292
102.083333333333,0.203126175565181
102.5,0.207031364864596
102.916666666667,0.207136284027039
103.333333333333,0.20110867858857
103.75,0.192476564425909
104.166666666667,0.189631193053343
104.583333333333,0.197064321474117
105,0.211186743643745
105.416666666667,0.226125605682402
105.833333333333,0.238597311083264
106.25,0.247447309560294
106.666666666667,0.251903219541232
107.083333333333,0.251146255361826
107.5,0.244914936814192
107.916666666667,0.234030012929592
108.333333333333,0.220342611149194
108.75,0.206268608301026
109.166666666667,0.194244937124492
109.583333333333,0.186289631823565
110,0.183653254926142
110.416666666667,0.186542803777729
110.833333333333,0.194059534255008
111.25,0.204480872499235
111.666666666667,0.215754843643715
112.083333333333,0.225947876663694
112.5,0.233515677483565
112.916666666667,0.237417082923378
113.333333333333,0.237141643686973
113.75,0.232709422147242
114.166666666667,0.224671498937454
114.583333333333,0.214109751543319
115,0.202606248237755
115.416666666667,0.192119995987782
115.833333333333,0.184680942313684
116.25,0.181860726846861
116.666666666667,0.184201182710457
117.083333333333,0.191000455538694
117.5,0.200644559324949
117.916666666667,0.211192793602771
118.333333333333,0.220838160151339
118.75,0.228138438077186
119.166666666667,0.232100773230224
119.583333333333,0.232210656308221
120,0.228448014603148
120.416666666667,0.221297971685173
120.833333333333,0.21174633782438
121.25,0.20123629799665
121.666666666667,0.19154145441975
122.083333333333,0.184485011865481
122.5,0.181391514462008
122.916666666667,0.179370078638147
123.333333333333,0.174548449448957
123.75,0.166800141052336
124.166666666667,0.159983609463888
124.583333333333,0.158550771968158
125,0.162238934030137
125.416666666667,0.167059419221826
125.833333333333,0.169954486947912
126.25,0.169963692179665
126.666666666667,0.166915865663519
127.083333333333,0.160845895728466
127.5,0.15247706642981
127.916666666667,0.143549335688972
128.333333333333,0.136329577302236
128.75,0.132589355739354
129.166666666667,0.132816700983963
129.583333333333,0.136257506264185
130,0.141572007756909
130.416666666667,0.147422304603222
130.833333333333,0.152701620515166
131.25,0.156553606870075
131.666666666667,0.158361773515756
132.083333333333,0.157765780798829
132.5,0.154688686732785
132.916666666667,0.149352631896726
133.333333333333,0.142277880665248
133.75,0.134268957040442
134.166666666667,0.126378282496519
134.583333333333,0.11980571248038
135,0.115672391848796
135.416666666667,0.114671121904288
135.833333333333,0.116767419626546
136.25,0.121197296686975
136.666666666667,0.126772010221203
137.083333333333,0.132246089567007
137.5,0.136558035703075
137.916666666667,0.138931411038404
138.333333333333,0.138899644331858
138.75,0.136305749257576
139.166666666667,0.131300840748324
139.583333333333,0.124348315932601
140,0.116230384736054
140.416666666667,0.108038520626471
140.833333333333,0.101096252787533
141.25,0.0967224113442131
141.666666666667,0.0957941032200802
142.083333333333,0.0983248448040221
142.5,0.103446825943011
142.916666666667,0.109824350529012
143.333333333333,0.116112725897858
143.75,0.121209744578429
144.166666666667,0.124330131689534
144.583333333333,0.12500563640694
145,0.123071131314341
145.416666666667,0.118657911026796
145.833333333333,0.112198664009069
146.25,0.104441768887206
146.666666666667,0.0964602435074022
147.083333333333,0.0896043402570164
147.5,0.085285170749323
147.916666666667,0.0845000105308552
148.333333333333,0.087318656474011
148.75,0.0929802503860319
149.166666666667,0.102700716707224
149.583333333333,0.11989445827888
150,0.143107518392715
150.416666666667,0.161164311354101
150.833333333333,0.16967868250852
151.25,0.172616074308262
151.666666666667,0.172305095259073
152.083333333333,0.166595373177614
152.5,0.154411844886217
152.916666666667,0.1393127235168
153.333333333333,0.127451222963097
153.75,0.122811002019162
154.166666666667,0.124696840189058
154.583333333333,0.130178693397692
155,0.137156403461174
155.416666666667,0.144671781813555
155.833333333333,0.151998163727566
156.25,0.158193273873632
156.666666666667,0.162277413694445
157.083333333333,0.163567724989118
157.5,0.161847056792813
157.916666666667,0.157342515690032
158.333333333333,0.150632885139072
158.75,0.142594645491114
159.166666666667,0.134404368335342
159.583333333333,0.127504835312512
160,0.123378684488294
160.416666666667,0.123065060948845
160.833333333333,0.126667633670491
161.25,0.13329313877539
161.666666666667,0.141477254032359
162.083333333333,0.149697186418819
162.5,0.156674247988404
162.916666666667,0.16147629376226
163.333333333333,0.16353197974439
163.75,0.162629013896958
164.166666666667,0.158918483357558
164.583333333333,0.152921846780811
165,0.145566237112921
165.416666666667,0.137266852697552
165.833333333333,0.128752136751512
166.25,0.120253002841441
166.666666666667,0.110479331798869
167.083333333333,0.102070828069158
167.5,0.100446174143964
167.916666666667,0.10595592657557
168.333333333333,0.113779836045106
168.75,0.120152813621585
169.166666666667,0.123959957682184
169.583333333333,0.125143945541778
170,0.123741717097507
170.416666666667,0.119985896019615
170.833333333333,0.114547044881468
171.25,0.108432285745775
171.666666666667,0.102687506192614
172.083333333333,0.0981697013818143
172.5,0.0954643192196344
172.916666666667,0.0948634682575528
173.333333333333,0.0963327530853206
173.75,0.0994950559062337
174.166666666667,0.103693088655908
174.583333333333,0.108128470868546
175,0.112016710697855
175.416666666667,0.114705265264198
175.833333333333,0.115740097583731
176.25,0.114892892493049
176.666666666667,0.112168559084424
177.083333333333,0.107807863352566
177.5,0.102359204156241
177.916666666667,0.0966320644115458
178.333333333333,0.0954933822719401
178.75,0.101025174108203
179.166666666667,0.108632635302707
179.583333333333,0.11587300642518
180,0.123160202421793

